Creek: Low-latency, Mixed-Consistency Transactional Replication Scheme

In this paper we introduce Creek, a low-latency, eventually consistent replication scheme that also enables execution of strongly consistent operations (akin to ACID transactions). Operations can have arbitrary complex (but deterministic) semantics. Similarly to state machine replication (SMR), Creek totally-orders all operations, but does so using two different broadcast mechanisms: a timestamp-based one and our novel conditional atomic broadcast (CAB). The former is used to establish a tentative order of all operations for speculative execution, and it can tolerate network partitions. On the other hand, CAB is only used to ensure linearizable execution of the strongly consistent operations, whenever distributed consensus can be solved. The execution of strongly consistent operations also stabilizes the execution order of the causally related weakly consistent operations. Creek uses multiversion concurrency control to efficiently handle operations' rollbacks and reexecutions resulting from the mismatch between the tentative and the final execution orders. In the TPC-C benchmark, Creek offers up to 2.5 times lower latency in returning client responses compared to the state-of-the-art speculative SMR scheme, while maintaining high accuracy of the speculative execution (92-100%).

==> plots/my_plots-w-5_et-0.1_sop-0.0_full/avgExecRatio-for-avgProcReqs_sim_T-1000000_tt-XX_sop-0.00_n-5_t-16_et-0.10_rt-10_nt-0_it-125_ms-10-10-100-10-10_bt-250_bd-25_bf-1-paper.csv <==
throughput (1000 txs/s);Creek;throughput (1000 txs/s);Archie;throughput (1000 txs/s);Bayou;throughput (1000 txs/s);SMR
0.0292;1.0;0.03;1.0;0.10200000000000001;1.0;0.10200000000000001;1.0
0.1391351170568562;1.0047212465540647;0.14855585284280937;1.0;0.11121939799331104;1.0027115876450914;0.11106688963210702;1.0
0.2490702341137124;1.003195625387447;0.26711170568561876;1.0;0.12043879598662208;1.005423175290183;0.12013377926421405;1.0
0.3590053511705686;1.0;0.38566755852842804;1.0;0.1296581939799331;1.0081347629352744;0.1292006688963211;1.0
0.4689404682274248;1.0071112738193482;0.5042234113712375;1.0068501381416315;0.13887759197324415;1.010846350580366;0.1382675585284281;1.0
0.578875585284281;1.0037642064801222;0.6227792642140467;1.0041872909698997;0.14809698996655518;1.0135579382254574;0.14733444816053512;1.0
0.6888107023411373;1.0035516820775132;0.7413351170568562;1.0029783683972444;0.15731638795986624;1.016269525870549;0.15640133779264215;1.0
0.7987458193979935;1.0;0.8598909698996655;0.9999999999999999;0.16653578595317725;1.0189811135156404;0.16546822742474918;1.0
0.9086809364548497;1.0094744008354595;0.9784468227424749;1.01;0.17575518394648829;1.0216927011607317;0.1745351170568562;1.0
1.0186160535117057;1.01;1.0970026755852842;1.01;0.18497458193979932;1.0244042888058233;0.18360200668896323;1.0
1.128551170568562;1.0100000000000002;1.2155585284280934;1.01;0.19419397993311038;1.027115876450915;0.19266889632107023;1.0
1.2384862876254183;1.0099999999999998;1.3341143812709029;1.01;0.2034133779264214;1.0298274640960063;0.2017357859531773;1.0
1.3484214046822744;1.01;1.4526702341137123;1.01;0.21263277591973245;1.0300000000000002;0.21080267558528432;1.0
1.4583565217391306;1.0187025975829977;1.5712260869565216;1.0100000000000002;0.2218521739130435;1.03;0.21986956521739132;1.0
1.568291638795987;1.01;1.689781939799331;1.01;0.23107157190635452;1.0300000000000002;0.22893645484949834;1.0
1.6782267558528432;1.0135699780047607;1.8083377926421405;1.0100000000000002;0.24029096989966553;1.0300000000000002;0.23800334448160534;1.0
1.7881618729096993;1.0166350896239353;1.9268936454849497;1.01;0.2495103678929766;1.0300000000000002;0.2470702341137124;1.0
1.8980969899665554;1.01;2.045449498327759;1.01;0.25872976588628765;1.03;0.2561371237458194;1.0
2.0080321070234115;1.015906476535938;2.164005351170568;1.0174887869124472;0.26794916387959866;1.03;0.2652040133779265;1.0
2.1179672240802674;1.02;2.282561204013378;1.02;0.27716856187290967;1.03;0.2742709030100335;1.0
2.2279023411371237;1.02;2.401117056856187;1.02;0.28638795986622073;1.03;0.2833377926421405;1.0
2.33783745819398;1.02;2.5196729096989965;1.02;0.29560735785953174;1.03;0.29240468227424754;1.0
2.4477725752508364;1.02;2.638228762541806;1.02;0.3048267558528428;1.030724699616004;0.30147157190635454;0.9999999999999999
2.5577076923076927;1.02;2.7567846153846154;1.02;0.31404615384615386;1.0315783475783475;0.31053846153846154;0.9999999999999999
2.6676428093645486;1.0199999999999998;2.8753404682274244;1.02;0.32326555183946487;1.032431995540691;0.3196053511705686;0.9999999999999999
2.777577926421405;1.02;2.9938963210702343;1.0200000000000002;0.3324849498327759;1.0332856435030349;0.3286722408026756;0.9999999999999999
2.8875130434782608;1.021866793694786;3.1124521739130433;1.02;0.341704347826087;1.0341392914653784;0.33773913043478265;1.0
2.997448160535117;1.0240567362656399;3.2310080267558527;1.02;0.35092374581939795;1.0349929394277217;0.3468060200668897;1.0
3.107383277591974;1.0262466788364937;3.349563879598662;1.02;0.360143143812709;1.0358465873900657;0.3558729096989967;1.0
3.2173183946488297;1.0284366214073473;3.4681197324414716;1.02;0.36936254180602;1.0367002353524093;0.3649397993311037;1.0
3.327253511705686;1.03;3.5866755852842807;1.021655325295249;0.3785819397993311;1.0375538833147528;0.3740066889632107;1.0
3.437188628762542;1.03;3.7052314381270905;1.0243933357535124;0.38780133779264214;1.0384075312770964;0.38307357859531777;0.9999999999999999
3.5471237458193983;1.0299999999999998;3.8237872909698996;1.027131346211776;0.39702073578595315;1.0392611792394402;0.39214046822742477;0.9999999999999999
3.6570588628762546;1.03;3.9423431438127086;1.0298693566700394;0.40624013377926416;1.0398037763007495;0.40120735785953177;0.9999999999999999
3.7669939799331105;1.03;4.060898996655518;1.03;0.4154595317725753;1.0383450107954788;0.4102742474916389;0.9999999999999999
3.876929096989967;1.03;4.1794548494983275;1.03;0.4246789297658863;1.0368862452902081;0.4193411371237459;1.0
3.9868642140468227;1.0299999999999998;4.298010702341137;1.03;0.4338983277591973;1.0354274797849374;0.4284080267558529;1.0
4.09679933110368;1.03;4.416566555183946;1.03;0.4431177257525083;1.0339687142796665;0.43747491638795993;1.0
4.206734448160535;1.03;4.535122408026756;1.03;0.4523371237458194;1.0325099487743958;0.44654180602006693;1.0
4.316669565217391;1.03;4.653678260869565;1.03;0.4615565217391304;1.0310511832691251;0.45560869565217393;1.0
4.426604682274247;1.0300000000000002;4.772234113712374;1.0300000000000002;0.47077591973244143;1.0304519157425336;0.46467558528428093;1.0
4.536539799331105;1.03;4.890789966555184;1.03;0.4799953177257525;1.0320693539869743;0.473742474916388;1.0
4.646474916387961;1.0310081997810703;5.009345819397994;1.0320166811181304;0.48921471571906355;1.0336867922314148;0.48280936454849505;1.0
4.7564100334448165;1.0330808829834996;5.127901672240802;1.0341076132670335;0.49843411371237456;1.0353042304758553;0.49187625418060205;1.0
4.866345150501673;1.035153566185929;5.246457525083612;1.0361985454159368;0.5076535117056856;1.0369216687202958;0.5009431438127091;1.0
4.976280267558529;1.0372262493883584;5.365013377926422;1.03828947756484;0.5168729096989967;1.0385391069647363;0.5100100334448161;1.0
5.086215384615385;1.039298932590788;5.4835692307692305;1.0399999999999998;0.5260923076923077;1.0401565452091768;0.5190769230769231;1.0
5.196150501672242;1.04;5.60212508361204;1.04;0.5353117056856187;1.0417739834536175;0.5281438127090302;0.9999999999999999
5.306085618729098;1.04;5.720680936454849;1.04;0.5445311036789298;1.043391421698058;0.5372107023411372;1.0
5.4160207357859536;1.04;5.839236789297658;1.04;0.5537505016722407;1.0450088599424985;0.5462775919732442;1.0
5.525955852842809;1.04;5.957792642140468;1.0402396446075541;0.5629698996655518;1.046626298186939;0.5553444816053512;0.9999999999999999
5.635890969899666;1.0411140631067353;6.076348494983278;1.0423298394743175;0.5721892976588628;1.0482437364313795;0.5644113712374583;1.0
5.745826086956522;1.0431727731639797;6.194904347826086;1.0444200343410805;0.581408695652174;1.0498611746758202;0.5734782608695652;1.0
5.855761204013378;1.0452314832212244;6.313460200668896;1.0465102292078439;0.590628093645485;1.0517595185063644;0.5825451505016723;0.9999999999999999
5.965696321070235;1.0472901932784688;6.432016053511706;1.048600424074607;0.5998474916387959;1.0536842362502705;0.5916120401337794;0.9999999999999999
6.075631438127091;1.0493489033357133;6.550571906354515;1.05;0.609066889632107;1.0556089539941769;0.6006789297658863;1.0
6.185566555183947;1.0499999999999998;6.669127759197324;1.05;0.618286287625418;1.0575336717380832;0.6097458193979934;1.0
6.295501672240804;1.0499999999999998;6.787683612040134;1.05;0.6275056856187291;1.0594583894819896;0.6188127090301003;1.0
6.40543678929766;1.0499999999999998;6.906239464882943;1.05;0.63672508361204;1.0613831072258957;0.6278795986622074;1.0
6.515371906354516;1.0499999999999998;7.0247953177257525;1.0500000000000003;0.6459444816053511;1.0633078249698018;0.6369464882943144;0.9999999999999999
6.625307023411372;1.0507584466498219;7.143351170568562;1.0524903102454353;0.6551638795986621;1.0652325427137082;0.6460133779264214;1.0
6.7352421404682286;1.0533234283823665;7.2619070234113705;1.0550498062049087;0.6643832775919732;1.0671572604576145;0.6550802675585284;0.9999999999999999
6.845177257525084;1.0558884101149109;7.380462876254181;1.0576093021643822;0.6736026755852843;1.0690819782015208;0.6641471571906356;0.9999999999999999
6.95511237458194;1.0584533918474555;7.49901872909699;1.06;0.6828220735785953;1.06947010180455;0.6732140468227426;1.0
7.065047491638797;1.06;7.617574581939799;1.06;0.6920414715719063;1.0684569811459446;0.6822809364548496;1.0
7.174982608695653;1.06;7.736130434782608;1.06;0.7012608695652174;1.0674438604873389;0.6913478260869567;1.0
7.284917725752509;1.06;7.854686287625418;1.06;0.7104802675585283;1.0664307398287332;0.7004147157190636;1.0
7.394852842809366;1.06;7.973242140468227;1.06;0.7196996655518394;1.0654176191701277;0.7094816053511707;1.0
7.5047879598662215;1.060775322363224;8.091797993311037;1.06;0.7289190635451505;1.064404498511522;0.7185484949832777;1.0
7.614723076923077;1.0629283798849016;8.210353846153845;1.06;0.7381384615384615;1.0633913778529165;0.7276153846153847;1.0
7.724658193979933;1.0650814374065791;8.328909698996656;1.06;0.7473578595317726;1.0623782571943108;0.7366822742474918;1.0
7.83459331103679;1.0672344949282566;8.447465551839464;1.06;0.7565772575250835;1.0613651365357053;0.7457491638795988;1.0
7.944528428093646;1.0693875524499343;8.566021404682273;1.0612217825321046;0.7657966555183946;1.0603520158770996;0.7548160535117058;1.0
8.054463545150503;1.07;8.684577257525083;1.0634842988077307;0.7750160535117057;1.0606176646315921;0.7638829431438128;1.0
8.16439866220736;1.07;8.803133110367893;1.0657468150833567;0.7842354515050166;1.0615642147335747;0.7729498327759199;0.9999999999999999
8.274333779264216;1.0699999999999998;8.921688963210702;1.068009331358983;0.7934548494983277;1.0625107648355574;0.7820167224080268;0.9999999999999999
8.384268896321071;1.07;9.040244816053512;1.0702837612759664;0.8026742474916387;1.06345731493754;0.7910836120401339;0.9999999999999999
8.494204013377928;1.0704614238439794;9.15880066889632;1.0726454316513212;0.8118936454849498;1.0644038650395227;0.8001505016722409;0.9999999999999999
8.604139130434783;1.0728765186826623;9.27735652173913;1.075007102026676;0.8211130434782609;1.0653504151415054;0.8092173913043479;1.0
8.714074247491642;1.0752916135213455;9.39591237458194;1.0773687724020307;0.8303324414715719;1.0662969652434882;0.818284280936455;1.0
8.824009364548496;1.0777067083600285;9.514468227424748;1.0797304427773855;0.8395518394648829;1.0672435153454707;0.8273511705685619;0.9999999999999999
8.933944481605353;1.08;9.633024080267559;1.0775800903164159;0.8487712374581939;1.0681900654474534;0.836418060200669;0.9999999999999999
9.04387959866221;1.08;9.751579933110369;1.07484838863801;0.857990635451505;1.069136615549436;0.845484949832776;0.9999999999999999
9.153814715719065;1.08;9.870135785953176;1.0721166869596042;0.867210033444816;1.0700000000000003;0.854551839464883;1.0
9.263749832775922;1.08;9.988691638795986;1.071525236502628;0.876429431438127;1.07;0.86361872909699;0.9999999999999999
9.373684949832777;1.0811371876938427;10.107247491638795;1.078299856665074;0.885648829431438;1.07;0.8726856187290971;0.9999999999999999
9.483620066889635;1.0846405375044499;10.225803344481605;1.0850744768275205;0.8948682274247491;1.0700000000000003;0.881752508361204;0.9999999999999999
9.59355518394649;1.088143887315057;10.344359197324415;1.0893793786474029;0.9040876254180602;1.07;0.8908193979933111;0.9999999999999999
9.703490301003347;1.09;10.462915050167224;1.0871055801655694;0.9133070234113712;1.07;0.8998862876254182;1.0
9.813425418060202;1.0900000000000003;10.581470903010032;1.0848317816837354;0.9225264214046822;1.07;0.9089531772575251;0.9999999999999999
9.923360535117059;1.09;10.700026755852843;1.0825579832019017;0.9317458193979933;1.0700000000000003;0.9180200668896322;1.0
10.033295652173914;1.09;10.818582608695651;1.0802841847200682;0.9409652173913042;1.07;0.9270869565217392;0.9999999999999999
10.143230769230772;1.09;10.937138461538462;1.0819942034128887;0.9501846153846153;1.07;0.9361538461538462;1.0
10.253165886287627;1.091073270820937;11.05569431438127;1.0842732471045995;0.9594040133779264;1.07;0.9452207357859532;0.9999999999999999
10.363101003344484;1.0921973517724386;11.17425016722408;1.0865522907963108;0.9686234113712374;1.07;0.9542876254180603;0.9999999999999999
10.47303612040134;1.0933214327239402;11.29280602006689;1.0888313344880218;0.9778428093645485;1.07;0.9633545150501673;0.9999999999999999
10.582971237458196;1.0944455136754419;11.411361872909698;1.0911103781797329;0.9870622073578595;1.07;0.9724214046822743;0.9999999999999999
10.692906354515053;1.0955695946269435;11.529917725752508;1.093389421871444;0.9962816053511705;1.0700000000000003;0.9814882943143814;1.0
10.802841471571908;1.0966936755784449;11.648473578595317;1.095668465563155;1.0055010033444816;1.0700000000000003;0.9905551839464883;1.0
10.912776588628766;1.0978177565299467;11.767029431438127;1.097947509254866;1.0147204013377926;1.07;0.9996220735785954;1.0
11.022711705685621;1.0989418374814481;11.885585284280937;1.1;1.0239397993311037;1.07;1.0086889632107026;1.0
11.132646822742478;1.1000863490857553;12.004141137123744;1.1;1.0331591973244147;1.0700000000000003;1.0177558528428094;1.0
11.242581939799333;1.101558825874623;12.122696989966554;1.1;1.0423785953177258;1.0700000000000003;1.0268227424749166;1.0
11.35251705685619;1.1030313026634904;12.241252842809365;1.1;1.0515979933110366;1.0700000000000003;1.0358896321070237;1.0
11.462452173913045;1.104503779452358;12.359808695652173;1.1;1.060817391304348;1.07;1.0449565217391306;1.0
11.572387290969901;1.1059762562412256;12.478364548494984;1.1;1.0700367892976588;1.0704890086696754;1.0540234113712377;1.0
11.682322408026758;1.1074487330300933;12.596920401337792;1.1;1.0792561872909698;1.0713840958534921;1.0630903010033446;1.0
11.792257525083615;1.108921209818961;12.7154762541806;1.1004383751277687;1.088475585284281;1.0722791830373088;1.0721571906354517;1.0
11.90219264214047;1.1103450650638704;12.834032107023411;1.101735201345695;1.0976949832775917;1.0731742702211253;1.0812240802675588;1.0
12.012127759197327;1.1116356863019174;12.95258795986622;1.103032027563621;1.106914381270903;1.074069357404942;1.0902909698996657;1.0
12.122062876254182;1.112926307539965;13.07114381270903;1.104328853781547;1.1161337792642139;1.0749644445887587;1.0993578595317726;1.0
12.231997993311039;1.114216928778012;13.18969966555184;1.1056256799994735;1.125353177257525;1.0758595317725752;1.10842474916388;1.0
12.341933110367897;1.115507550016059;13.308255518394649;1.1069225062173995;1.134572575250836;1.076754618956392;1.1174916387959868;1.0
12.451868227424752;1.1167981712541062;13.426811371237457;1.1082193324353258;1.143791973244147;1.0776497061402084;1.1265585284280937;1.0
12.561803344481609;1.1180887924921532;13.545367224080266;1.1095161586532518;1.1530113712374583;1.078544793324025;1.1356254180602008;1.0
12.671738461538464;1.1193794137302004;13.663923076923076;1.1106096052897234;1.1622307692307692;1.0794398805078416;1.144692307692308;1.0
12.78167357859532;1.1205002943425255;13.782478929765887;1.1115820122192086;1.1714501672240802;1.0796775544650392;1.1537591973244148;1.0
12.891608695652176;1.1214639612171475;13.901034782608695;1.1125544191486934;1.1806695652173913;1.0788159284843561;1.1628260869565217;1.0
13.001543812709032;1.1224276280917693;14.019590635451506;1.1135268260781785;1.1898889632107024;1.0779543025036729;1.171892976588629;0.9999999999999999
13.11147892976589;1.123391294966391;14.138146488294312;1.1144992330076633;1.1991083612040134;1.0770926765229893;1.180959866220736;0.9999999999999999
13.221414046822746;1.124354961841013;14.256702341137123;1.1154716399371485;1.2083277591973243;1.0762310505423063;1.1900267558528428;0.9999999999999999
13.331349163879601;1.1253186287156347;14.375258193979933;1.1164440468666335;1.2175471571906353;1.0753694245616228;1.1990936454849501;1.0
13.441284280936458;1.1262822955902565;14.493814046822742;1.1174164537961184;1.2267665551839464;1.0745077985809397;1.208160535117057;1.0
13.551219397993313;1.1272459624648783;14.612369899665552;1.1183888607256034;1.2359859531772575;1.0736461726002564;1.217227424749164;0.9999999999999999
13.66115451505017;1.1282096293394999;14.730925752508362;1.1193612676550884;1.2452053511705685;1.0727845466195731;1.226294314381271;0.9999999999999999
13.771089632107024;1.1291732962141219;14.84948160535117;1.1204484303940827;1.2544247491638796;1.0719229206388898;1.2353612040133781;0.9999999999999999
13.881024749163883;1.13;14.96803745819398;1.121755262987147;1.2636441471571904;1.0710612946582065;1.244428093645485;0.9999999999999999
13.990959866220738;1.1299999999999997;15.086593311036788;1.1230620955802115;1.2728635451505015;1.070199668677523;1.2534949832775921;1.0
14.100894983277595;1.13;15.205149163879598;1.1243689281732758;1.2820829431438125;1.070874437425162;1.2625618729096992;0.9999999999999999
14.210830100334451;1.13;15.323705016722409;1.1256757607663403;1.2913023411371236;1.0720126347082868;1.2716287625418061;0.9999999999999999
14.320765217391306;1.13;15.442260869565217;1.1269825933594049;1.3005217391304347;1.0731508319914118;1.2806956521739132;1.0
14.430700334448163;1.13;15.560816722408026;1.1282894259524694;1.3097411371237457;1.0742890292745364;1.2897625418060201;1.0
14.54063545150502;1.13;15.679372575250834;1.1295962585455337;1.3189605351170568;1.0754272265576614;1.2988294314381272;1.0
14.650570568561877;1.13;15.797928428093645;1.130803219883271;1.3281799331103679;1.076565423840786;1.3078963210702343;1.0
14.760505685618732;1.1303455753583145;15.916484280936455;1.1319655321660436;1.337399331103679;1.077703621123911;1.3169632107023412;1.0
14.870440802675589;1.131500113449649;16.035040133779262;1.1331278444488162;1.34661872909699;1.0788418184070359;1.3260301003344481;1.0
14.980375919732444;1.1326546515409832;16.153595986622072;1.1342901567315888;1.355838127090301;1.0799800156901607;1.3350969899665555;1.0
15.0903110367893;1.1338091896323177;16.272151839464883;1.1354524690143615;1.365057525083612;1.08;1.3441638795986623;1.0
15.200246153846155;1.1349637277236522;16.39070769230769;1.1366147812971341;1.374276923076923;1.08;1.3532307692307692;1.0
15.310181270903014;1.1361182658149862;16.509263545150503;1.1377770935799068;1.383496321070234;1.08;1.3622976588628766;0.9999999999999999
15.420116387959869;1.1372728039063207;16.62781939799331;1.1389394058626794;1.392715719063545;1.08;1.3713645484949835;1.0
15.530051505016726;1.1384273419976552;16.74637525083612;1.14;1.4019351170568561;1.08;1.3804314381270903;1.0
15.63998662207358;1.1395818800889894;16.86493110367893;1.14;1.411154515050167;1.08;1.3894983277591975;1.0
15.749921739130437;1.140787707696365;16.983486956521737;1.1400000000000001;1.420373913043478;1.08;1.3985652173913046;1.0
15.859856856187292;1.142022656214191;17.102042809364548;1.14;1.429593311036789;1.08;1.4076321070234115;1.0
15.96979197324415;1.1432576047320167;17.220598662207358;1.14;1.4388127090301002;1.0799999999999998;1.4166989966555186;1.0
16.079727090301006;1.1444925532498424;17.339154515050165;1.14;1.4480321070234112;1.0795586123022405;1.4257658862876257;1.0
16.189662207357863;1.1457275017676687;17.457710367892975;1.1400000000000001;1.4572515050167225;1.078836088948533;1.4348327759197326;1.0
16.29959732441472;1.1469624502854945;17.576266220735786;1.14;1.4664709030100334;1.078113565594825;1.4438996655518397;1.0
16.409532441471573;1.14819739880332;17.694822073578596;1.1400379354166168;1.4756903010033444;1.0773910422411173;1.4529665551839466;1.0
16.519467558528433;1.1494323473211459;17.813377926421403;1.1412796179977105;1.4849096989966555;1.0766685188874097;1.4620334448160537;1.0
16.629402675585286;1.15;17.931933779264217;1.142521300578804;1.4941290969899665;1.0759459955337018;1.4711003344481608;1.0
16.739337792642143;1.15;18.050489632107023;1.1437629831598977;1.5033484949832776;1.075223472179994;1.4801672240802677;1.0
16.849272909699;1.15;18.16904548494983;1.145004665740991;1.5125678929765887;1.0745009488262862;1.4892341137123748;1.0
16.959208026755856;1.15;18.287601337792644;1.1462463483220846;1.5217872909698995;1.0737784254725784;1.498301003344482;1.0
17.06914314381271;1.15;18.40615719063545;1.147488030903178;1.5310066889632106;1.0730559021188708;1.5073678929765888;1.0
17.179078260869566;1.15;18.52471304347826;1.1487297134842716;1.5402260869565216;1.072333378765163;1.5164347826086957;1.0
17.289013377926427;1.15;18.643268896321068;1.149971396065365;1.5494454849498327;1.0716108554114554;1.525501672240803;1.0
17.39894849498328;1.15;18.76182474916388;1.1512192078859356;1.5586648829431438;1.0708883320577474;1.53456856187291;1.0
17.508883612040137;1.1506565043874444;18.88038060200669;1.1524671642316493;1.5678842809364546;1.0701658087040398;1.5436354515050168;1.0
17.61881872909699;1.153104402785504;18.998936454849495;1.153715120577363;1.5771036789297657;1.070739966555184;1.552702341137124;1.0
17.72875384615385;1.1555523011835636;19.11749230769231;1.1549630769230768;1.5863230769230767;1.0717003205128206;1.561769230769231;1.0
17.838688963210707;1.1580001995816234;19.236048160535116;1.1562110332687907;1.5955424749163878;1.0726606744704572;1.570836120401338;1.0
17.94862408026756;1.1604480979796827;19.354604013377923;1.1574589896145042;1.6047618729096988;1.0736210284280938;1.5799030100334448;1.0
18.05855919732442;1.1628959963777425;19.473159866220737;1.1587069459602182;1.6139812709030101;1.0745813823857302;1.5889698996655521;1.0
18.168494314381274;1.1653438947758021;19.591715719063544;1.159954902305932;1.623200668896321;1.0755417363433666;1.598036789297659;1.0
18.27842943143813;1.1677917931738615;19.710271571906354;1.1611461541816082;1.632420066889632;1.0765020903010032;1.607103678929766;1.0
18.388364548494984;1.1701191295760844;19.828827424749164;1.1623352800877549;1.641639464882943;1.0774624442586398;1.616170568561873;1.0
18.498299665551844;1.1713357643376698;19.947383277591975;1.1635244059939014;1.6508588628762542;1.0784227982162764;1.6252374581939801;1.0
18.6082347826087;1.172552399099255;20.06593913043478;1.164713531900048;1.6600782608695652;1.079383152173913;1.634304347826087;1.0
18.718169899665554;1.1737690338608404;20.184494983277588;1.1659026578061944;1.669297658862876;1.0796120401337794;1.6433712374581941;1.0
18.82810501672241;1.1749856686224258;20.303050836120402;1.1670917837123411;1.6785170568561871;1.0785274050757427;1.6524381270903012;1.0
18.938040133779268;1.1762023033840114;20.42160668896321;1.1682809096184874;1.6877364548494982;1.077442770017706;1.6615050167224081;1.0
19.047975250836124;1.1774189381455966;20.54016254180602;1.169470035524634;1.6969558528428093;1.0763581349596696;1.6705719063545152;1.0
19.157910367892978;1.178635572907182;20.65871839464883;1.1706514511761381;1.7061752508361203;1.0752734999016331;1.6796387959866221;1.0
19.267845484949834;1.1798522076687676;20.777274247491636;1.1718266677982916;1.7153946488294314;1.0741888648435964;1.6887056856187292;1.0
19.377780602006695;1.1810136503149318;20.895830100334447;1.1730018844204446;1.7246140468227422;1.0731042297855597;1.6977725752508364;1.0
19.487715719063548;1.1821674613671658;21.014385953177257;1.1741771010425976;1.7338334448160533;1.0720195947275233;1.7068394648829432;1.0
19.597650836120405;1.1833212724193996;21.132941806020067;1.175352317664751;1.7430528428093643;1.0709349596694866;1.7159063545150504;1.0
19.70758595317726;1.1844750834716335;21.251497658862874;1.176527534286904;1.7522722408026754;1.07;1.7249732441471575;1.0
19.81752107023412;1.1856288945238678;21.370053511705688;1.1777027509090572;1.7614916387959867;1.0699999999999998;1.7340401337792644;1.0
19.92745618729097;1.1867827055761018;21.488609364548495;1.1788779675312104;1.7707110367892975;1.07;1.7431070234113712;1.0
20.03739130434783;1.1879365166283358;21.6071652173913;1.18;1.7799304347826086;1.07;1.7521739130434786;1.0
20.14732642140469;1.1890903276805698;21.725721070234112;1.18;1.7891498327759197;1.07;1.7612408026755855;1.0
20.25726153846154;1.19;21.844276923076922;1.18;1.7983692307692307;1.07;1.7703076923076924;1.0
20.3671966555184;1.19;21.962832775919733;1.1799999999999997;1.8075886287625418;1.07;1.7793745819397997;1.0
20.47713177257525;1.19;22.08138862876254;1.18;1.8168080267558528;1.0699999999999998;1.7884414715719066;1.0
20.587066889632112;1.19;22.19994448160535;1.1799999999999997;1.8260274247491637;1.0699999999999998;1.7975083612040135;1.0
20.697002006688965;1.19;22.31850033444816;1.18;1.8352468227424747;1.07;1.8065752508361206;1.0
20.806937123745822;1.19;22.437056187290967;1.180853018711272;1.8444662207357858;1.07;1.8156421404682277;1.0
20.91687224080268;1.19;22.55561204013378;1.1829314873796244;1.8536856187290969;1.0699999999999998;1.8247090301003346;1.0
21.026807357859536;1.1906156254230509;22.674167892976588;1.1850099560479763;1.862905016722408;1.07;1.8337759197324417;1.0
21.136742474916392;1.1916409482831225;22.792723745819398;1.1870884247163287;1.872124414715719;1.0699999999999998;1.8428428093645488;1.0
21.246677591973246;1.1926662711431937;22.911279598662208;1.189166893384681;1.8813438127090298;1.0699999999999998;1.8519096989966557;1.0
21.356612709030106;1.1936915940032653;23.029835451505015;1.1912453620530332;1.890563210702341;1.07;1.8609765886287628;1.0
21.46654782608696;1.1947169168633365;23.148391304347825;1.1933238307213854;1.899782608695652;1.0699999999999998;1.8700434782608697;1.0
21.576482943143816;1.195742239723408;23.266947157190632;1.1954022993897375;1.909002006688963;1.0699999999999998;1.8791103678929768;1.0
21.686418060200673;1.1967675625834795;23.385503010033446;1.1974807680580897;1.9182214046822743;1.07;1.888177257525084;1.0
21.79635317725753;1.1977928854435511;23.504058862876253;1.199559236726442;1.9274408026755852;1.0699999999999998;1.8972441471571908;1.0
21.906288294314386;1.1988182083036223;23.62261471571906;1.2;1.9366602006688962;1.0699999999999998;1.9063110367892977;1.0
22.01622341137124;1.1998435311636937;23.741170568561873;1.2;1.9458795986622073;1.07;1.915377926421405;1.0
22.126158528428096;1.2010607894378058;23.85972642140468;1.2;1.9550989966555183;1.07;1.924444816053512;1.0
22.236093645484956;1.2023126126791728;23.97828227424749;1.2;1.9643183946488294;1.07;1.9335117056856188;1.0
22.34602876254181;1.20356443592054;24.0968381270903;1.2;1.9735377926421405;1.07;1.9425785953177261;1.0
22.455963879598666;1.204816259161907;24.21539397993311;1.2;1.9827571906354513;1.0699999999999998;1.951645484949833;1.0
22.56589899665552;1.2060680824032741;24.333949832775918;1.2;1.9919765886287624;1.0697716467058147;1.96071237458194;1.0
22.67583411371238;1.207319905644641;24.45250568561873;1.2;2.0011959866220734;1.0685866341102734;1.969779264214047;1.0
22.785769230769233;1.208571728886008;24.57106153846154;1.2;2.0104153846153845;1.0674016215147322;1.9788461538461541;1.0
22.89570434782609;1.2098235521273752;24.689617391304346;1.2;2.0196347826086956;1.066216608919191;1.987913043478261;1.0
23.00563946488295;1.21;24.808173244147156;1.2;2.0288541806020066;1.0650315963236494;1.9969799331103681;0.9999999999999999
23.115574581939804;1.21;24.926729096989966;1.2014492495561337;2.0380735785953177;1.0638465837281084;2.006046822742475;1.0
23.22550969899666;1.21;25.045284949832773;1.2037362065939965;2.0472929765886287;1.062661571132567;2.015113712374582;1.0
23.335444816053514;1.211055352510618;25.163840802675583;1.2060231636318592;2.05651237458194;1.0614765585370258;2.0241806020066893;1.0
23.445379933110374;1.2133736805801427;25.282396655518394;1.2083101206697222;2.065731772575251;1.0602915459414843;2.033247491638796;1.0
23.555315050167227;1.2156920086496674;25.400952508361204;1.21;2.074951170568562;1.059452663734759;2.042314381270903;1.0
23.665250167224084;1.218010336719192;25.51950836120401;1.21;2.0841705685618725;1.0587267268848919;2.0513812709030104;0.9999999999999999
23.77518528428094;1.22;25.638064214046825;1.2099999999999997;2.0933899665551836;1.058000790035025;2.0604481605351177;1.0
23.885120401337797;1.22;25.75662006688963;1.21;2.1026093645484947;1.057274853185158;2.069515050167224;1.0
23.995055518394654;1.22;25.87517591973244;1.21;2.111828762541806;1.056548916335291;2.0785819397993315;1.0
24.104990635451507;1.22;25.993731772575252;1.21;2.121048160535117;1.055822979485424;2.087648829431439;1.0
24.214925752508364;1.2199999999999998;26.11228762541806;1.21;2.130267558528428;1.0550970426355568;2.0967157190635453;1.0
24.32486086956522;1.22;26.23084347826087;1.2100000000000002;2.1394869565217385;1.05437110578569;2.1057826086956526;1.0
24.434795986622078;1.22;26.34939933110368;1.2117322472758658;2.14870635451505;1.0536451689358228;2.1148494983277595;1.0
24.544731103678934;1.22;26.467955183946486;1.2136444384507499;2.157925752508361;1.052919232085956;2.1239163879598664;1.0
24.65466622073579;1.221226754551488;26.586511036789297;1.2155566296256337;2.167145150501672;1.0521932952360888;2.1329832775919737;1.0
24.764601337792648;1.2230091008072737;26.705066889632104;1.2174688208005178;2.176364548494983;1.051467358386222;2.1420501672240806;1.0
24.8745364548495;1.2247914470630592;26.823622742474917;1.2193810119754018;2.1855839464882942;1.0507414215363549;2.1511170568561875;1.0
24.984471571906358;1.226573793318845;26.942178595317724;1.2199999999999998;2.1948033444816053;1.050015484686488;2.160183946488295;1.0
25.094406688963215;1.2283561395746305;27.060734448160535;1.22;2.2040227424749164;1.05;2.1692508361204013;1.0
25.20434180602007;1.2300000000000002;27.179290301003345;1.220239368526019;2.2132421404682274;1.05;2.1783177257525086;1.0
25.31427692307693;1.23;27.29784615384615;1.2222252287076407;2.222461538461538;1.0499999999999998;2.187384615384616;0.9999999999999999
25.42421204013378;1.23;27.416402006688962;1.2242110888892621;2.2316809364548496;1.0499999999999998;2.1964515050167224;1.0
25.53414715719064;1.23141013601855;27.534957859531772;1.226196949070884;2.24090033444816;1.0499999999999998;2.2055183946488297;1.0
25.644082274247495;1.2333888098316685;27.653513712374583;1.2281828092525053;2.2501197324414717;1.05;2.214585284280937;1.0
25.75401739130435;1.2353674836447865;27.77206956521739;1.23;2.2593391304347823;1.05;2.2236521739130435;1.0
25.863952508361205;1.237346157457905;27.8906254180602;1.23;2.2685585284280934;1.05;2.232719063545151;1.0
25.973887625418065;1.2393248312710234;28.00918127090301;1.23;2.2777779264214044;1.05;2.2417859531772577;1.0
26.083822742474922;1.2399999999999998;28.127737123745817;1.23;2.2869973244147155;1.05;2.2508528428093646;1.0
26.193757859531775;1.24;28.246292976588627;1.230765727414565;2.296216722408027;1.0495423927712257;2.259919732441472;1.0
26.303692976588632;1.2399999999999998;28.364848829431438;1.2325707799852532;2.3054361204013376;1.0487336736490054;2.268986622073579;1.0
26.41362809364549;1.2399999999999998;28.483404682274248;1.2343758325559415;2.3146555183946487;1.0479249545267852;2.2780535117056857;1.0000000000000002
26.523563210702346;1.2414373273944048;28.601960535117055;1.2361808851266298;2.3238749163879597;1.0471162354045649;2.287120401337793;1.0
26.633498327759202;1.2432377714994955;28.720516387959865;1.2379859376973184;2.333094314381271;1.0463075162823448;2.2961872909699;1.0
26.74343344481606;1.2450382156045867;28.839072240802675;1.2397909902680067;2.342313712374582;1.0454987971601244;2.305254180602007;1.0
26.853368561872916;1.2468386597096777;28.957628093645482;1.24;2.351533110367893;1.0446900780379043;2.314321070234114;1.0
26.96330367892977;1.2486391038147686;29.076183946488296;1.2399999999999998;2.3607525083612035;1.043881358915684;2.323387959866221;1.0
27.073238795986626;1.25;29.194739799331103;1.24;2.369971906354515;1.0430726397934635;2.332454849498328;1.0
27.183173913043483;1.2500000000000002;29.31329565217391;1.2399999999999998;2.3791913043478257;1.0422639206712434;2.341521739130435;1.0
27.29310903010034;1.2500000000000002;29.431851505016724;1.2399999999999998;2.388410702341137;1.041455201549023;2.350588628762542;1.0
27.403044147157196;1.25;29.55040735785953;1.24;2.397630100334448;1.040646482426803;2.359655518394649;1.0
27.51297926421405;1.25;29.66896321070234;1.24;2.4068494983277593;1.0398277934517914;2.368722408026756;1.0
27.62291438127091;1.25;29.787519063545147;1.24;2.41606889632107;1.038969376506418;2.3777892976588633;1.0
27.732849498327763;1.25;29.90607491638796;1.24;2.425288294314381;1.0381109595610447;2.38685618729097;1.0
27.84278461538462;1.2501123717496336;30.024630769230768;1.2406300441904157;2.434507692307692;1.0372525426156711;2.395923076923077;1.0
27.952719732441473;1.2539915219633548;30.143186622073575;1.2426691885461572;2.443727090301003;1.0363941256702978;2.4049899665551844;1.0
28.062654849498333;1.2578706721770758;30.26174247491639;1.2447083329018986;2.4529464882943146;1.0355357087249242;2.4140568561872913;1.0
28.17258996655519;1.2600000000000002;30.380298327759196;1.2467474772576401;2.4621658862876252;1.0346772917795506;2.423123745819398;0.9999999999999999
28.282525083612043;1.26;30.498854180602006;1.2487866216133816;2.4713852842809363;1.0338188748341774;2.4321906354515055;1.0
28.392460200668904;1.26;30.617410033444816;1.25;2.4806046822742474;1.0329604578888039;2.4412575250836124;1.0
28.502395317725757;1.26;30.735965886287623;1.25;2.4898240802675584;1.0321020409434303;2.4503244147157193;1.0
28.612330434782614;1.26;30.854521739130433;1.25;2.4990434782608695;1.031243623998057;2.4593913043478266;1.0
28.722265551839467;1.26;30.973077591973244;1.25;2.5082628762541805;1.0303852070526833;2.468458193979933;1.0
28.832200668896327;1.2599999999999998;31.091633444816054;1.2516797577564707;2.517482274247491;1.03;2.4775250836120404;0.9999999999999999
28.942135785953184;1.26;31.21018929765886;1.2538965837258575;2.5267016722408027;1.03;2.4865919732441477;1.0
29.052070903010037;1.26;31.32874515050167;1.2561134096952444;2.5359210702341133;1.03;2.495658862876254;1.0
29.162006020066894;1.261221276123938;31.44730100334448;1.2583302356646313;2.545140468227425;1.0299999999999998;2.5047257525083615;1.0
29.27194113712375;1.2635279298599194;31.56585685618729;1.26;2.5543598662207354;1.03;2.513792642140469;1.0
29.381876254180607;1.2658345835959004;31.6844127090301;1.26;2.563579264214047;1.03;2.5228595317725753;1.0
29.49181137123746;1.2681412373318814;31.80296856187291;1.26;2.5727986622073575;1.03;2.5319264214046826;1.0
29.601746488294317;1.27;31.92152441471572;1.26;2.5820180602006686;1.03;2.54099331103679;1.0
29.711681605351178;1.27;32.04008026755853;1.26;2.5912374581939797;1.03;2.5500602006688964;1.0
29.82161672240803;1.27;32.15863612040134;1.26;2.6004568561872907;1.03;2.5591270903010037;1.0
29.931551839464888;1.27;32.27719197324414;1.26;2.6096762541806022;1.0295727196875681;2.5681939799331106;1.0
30.041486956521744;1.27;32.395747826086954;1.2600000000000002;2.618895652173913;1.0286063257679336;2.5772608695652175;1.0
30.1514220735786;1.27;32.514303678929764;1.2621606042924858;2.628115050167224;1.0276399318482994;2.586327759197325;1.0
30.261357190635454;1.27;32.632859531772574;1.2648259786819374;2.637334448160535;1.0266735379286651;2.5953946488294317;1.0
30.37129230769231;1.27;32.751415384615385;1.2674913530713892;2.646553846153846;1.0257071440090308;2.6044615384615386;1.0
30.48122742474917;1.2717219726313689;32.869971237458195;1.2698526165442243;2.655773244147157;1.0247407500893966;2.613528428093646;0.9999999999999999
30.591162541806025;1.274372288857426;32.988527090301005;1.267346150310761;2.664992642140468;1.0237743561697623;2.622595317725753;1.0
30.70109765886288;1.2770226050834832;33.10708294314381;1.2648396840772977;2.674212040133779;1.022807962250128;2.6316622073578597;1.0
30.811032775919735;1.2796729213095406;33.22563879598662;1.262333217843835;2.6834314381270903;1.0218415683304938;2.640729096989967;1.0
30.920967892976595;1.28;33.34419464882943;1.2602658873727914;2.692650836120401;1.0208751744108595;2.649795986622074;1.0
31.03090301003345;1.2799999999999998;33.46275050167225;1.2641126055052643;2.7018702341137124;1.019854475900717;2.658862876254181;1.0
31.140838127090305;1.2799999999999998;33.58130635451505;1.2679593236377371;2.711089632107023;1.0183127705506652;2.667929765886288;1.0
31.25077324414716;1.2799999999999998;33.69986220735786;1.2699999999999998;2.720309030100334;1.0167710652006132;2.676996655518395;1.0
31.36070836120402;1.2800000000000002;33.81841806020067;1.27;2.729528428093645;1.015229359850561;2.686063545150502;1.0
31.470643478260875;1.28;33.936973913043474;1.27;2.738747826086956;1.0136876545005091;2.695130434782609;0.9999999999999999
31.58057859531773;1.2806786924884752;34.055529765886284;1.27;2.7479672240802673;1.0121459491504572;2.704197324414716;1.0
31.690513712374585;1.282535704600922;34.174085618729094;1.27;2.7571866220735783;1.010604243800405;2.713264214046823;1.0
31.800448829431446;1.284392716713369;34.292641471571905;1.2706737062988207;2.76640602006689;1.0092418286719345;2.72233110367893;1.0
31.9103839464883;1.286249728825816;34.411197324414715;1.2731664702358017;2.7756254180602005;1.0074052952071315;2.7313979933110373;1.0
32.02031906354515;1.2881067409382627;34.529753177257525;1.2756592341727824;2.7848448160535115;1.0055687617423286;2.740464882943144;1.0
32.130254180602016;1.2899637530507098;34.648309030100336;1.2781519981097633;2.7940642140468226;1.0037322282775254;2.749531772575251;1.0
32.240189297658866;1.2986093688225933;34.76686488294314;1.28;2.8032836120401337;1.0018956948127224;2.7585986622073584;1.0
32.35012441471572;1.3073901289709042;34.88542073578595;1.28;2.8125030100334447;1.0000591613479195;2.7676655518394653;1.0
32.46005953177258;1.31;35.00397658862877;1.28;2.821722408026756;0.9999999999999999;2.776732441471572;1.0
32.569994648829436;1.3000000000000003;35.12253244147157;1.2800000000000002;2.8309418060200664;1.0;2.7857993311036795;0.9999999999999999
32.67992976588629;1.3;35.24108829431438;1.28;2.840161204013378;1.0;2.794866220735786;1.0
32.78986488294315;1.3000000000000003;35.35964414715719;1.2800000000000002;2.8493806020066885;1.0;2.8039331103678933;1.0
32.899800000000006;1.3;35.4782;1.28;2.8586;1.0;2.813;1.0


==> plots/my_plots-w-5_et-0.1_sop-0.0_full/correctSpecRatioAny-for-avgProcReqs_sim_T-1000000_tt-XX_sop-0.00_n-5_t-16_et-0.10_rt-10_nt-0_it-125_ms-10-10-100-10-10_bt-250_bd-25_bf-1-paper.csv <==
throughput (1000 txs/s);Creek;throughput (1000 txs/s);Archie;throughput (1000 txs/s);Bayou;throughput (1000 txs/s);SMR
0.0292;100.0;0.03;100.0;0.10200000000000001;100.0;0.10200000000000001;100.0
0.1391351170568562;100.0;0.14855585284280937;100.0;0.11121939799331104;100.0;0.11106688963210702;100.0
0.2490702341137124;100.0;0.26711170568561876;100.0;0.12043879598662208;100.0;0.12013377926421405;100.0
0.3590053511705686;100.0;0.38566755852842804;100.0;0.1296581939799331;100.0;0.1292006688963211;100.0
0.4689404682274248;99.99999999999999;0.5042234113712375;100.0;0.13887759197324415;100.0;0.1382675585284281;100.0
0.578875585284281;100.0;0.6227792642140467;100.0;0.14809698996655518;100.0;0.14733444816053512;100.0
0.6888107023411373;100.0;0.7413351170568562;100.0;0.15731638795986624;100.0;0.15640133779264215;100.0
0.7987458193979935;100.0;0.8598909698996655;99.99999999999999;0.16653578595317725;100.0;0.16546822742474918;100.0
0.9086809364548497;100.0;0.9784468227424749;100.0;0.17575518394648829;100.0;0.1745351170568562;100.0
1.0186160535117057;99.99999999999999;1.0970026755852842;100.0;0.18497458193979932;100.0;0.18360200668896323;100.0
1.128551170568562;100.0;1.2155585284280934;100.0;0.19419397993311038;100.0;0.19266889632107023;100.0
1.2384862876254183;100.0;1.3341143812709029;100.0;0.2034133779264214;100.0;0.2017357859531773;100.0
1.3484214046822744;99.99999999999999;1.4526702341137123;100.0;0.21263277591973245;100.0;0.21080267558528432;100.0
1.4583565217391306;100.0;1.5712260869565216;100.0;0.2218521739130435;100.0;0.21986956521739132;100.0
1.568291638795987;100.0;1.689781939799331;100.0;0.23107157190635452;100.0;0.22893645484949834;100.0
1.6782267558528432;100.0;1.8083377926421405;100.0;0.24029096989966553;100.0;0.23800334448160534;100.0
1.7881618729096993;100.0;1.9268936454849497;100.0;0.2495103678929766;100.0;0.2470702341137124;100.0
1.8980969899665554;100.0;2.045449498327759;100.0;0.25872976588628765;100.0;0.2561371237458194;100.0
2.0080321070234115;100.0;2.164005351170568;100.0;0.26794916387959866;100.0;0.2652040133779265;100.0
2.1179672240802674;100.0;2.282561204013378;100.0;0.27716856187290967;100.0;0.2742709030100335;100.0
2.2279023411371237;100.0;2.401117056856187;100.0;0.28638795986622073;100.0;0.2833377926421405;100.0
2.33783745819398;100.0;2.5196729096989965;99.99999999999999;0.29560735785953174;100.0;0.29240468227424754;100.0
2.4477725752508364;99.99999999999999;2.638228762541806;100.0;0.3048267558528428;99.99999999999999;0.30147157190635454;99.99999999999999
2.5577076923076927;100.0;2.7567846153846154;100.0;0.31404615384615386;100.0;0.31053846153846154;99.99999999999999
2.6676428093645486;99.99999999999999;2.8753404682274244;100.0;0.32326555183946487;99.99999999999999;0.3196053511705686;99.99999999999999
2.777577926421405;99.99999999999999;2.9938963210702343;100.0;0.3324849498327759;100.0;0.3286722408026756;99.99999999999999
2.8875130434782608;100.0;3.1124521739130433;100.0;0.341704347826087;99.99999999999999;0.33773913043478265;100.0
2.997448160535117;100.0;3.2310080267558527;100.0;0.35092374581939795;99.99999999999999;0.3468060200668897;100.0
3.107383277591974;100.0;3.349563879598662;100.0;0.360143143812709;100.0;0.3558729096989967;100.0
3.2173183946488297;100.0;3.4681197324414716;100.0;0.36936254180602;100.0;0.3649397993311037;100.0
3.327253511705686;100.0;3.5866755852842807;100.0;0.3785819397993311;100.0;0.3740066889632107;100.0
3.437188628762542;100.0;3.7052314381270905;100.0;0.38780133779264214;99.99999999999999;0.38307357859531777;99.99999999999999
3.5471237458193983;100.0;3.8237872909698996;100.0;0.39702073578595315;100.0;0.39214046822742477;99.99999999999999
3.6570588628762546;100.0;3.9423431438127086;100.0;0.40624013377926416;100.00000000000003;0.40120735785953177;99.99999999999999
3.7669939799331105;99.99999999999999;4.060898996655518;100.0;0.4154595317725753;100.00000000000003;0.4102742474916389;99.99999999999999
3.876929096989967;100.0;4.1794548494983275;100.0;0.4246789297658863;100.0;0.4193411371237459;100.0
3.9868642140468227;99.99999999999999;4.298010702341137;100.0;0.4338983277591973;100.0;0.4284080267558529;100.0
4.09679933110368;100.0;4.416566555183946;100.0;0.4431177257525083;100.0;0.43747491638795993;100.0
4.206734448160535;100.0;4.535122408026756;100.0;0.4523371237458194;100.0;0.44654180602006693;100.0
4.316669565217391;100.0;4.653678260869565;100.0;0.4615565217391304;100.00000000000003;0.45560869565217393;100.0
4.426604682274247;100.0;4.772234113712374;100.0;0.47077591973244143;100.0;0.46467558528428093;100.0
4.536539799331105;100.0;4.890789966555184;100.0;0.4799953177257525;100.0;0.473742474916388;100.0
4.646474916387961;100.0;5.009345819397994;100.0;0.48921471571906355;100.0;0.48280936454849505;100.0
4.7564100334448165;100.0;5.127901672240802;100.0;0.49843411371237456;100.0;0.49187625418060205;100.0
4.866345150501673;100.0;5.246457525083612;100.0;0.5076535117056856;100.0;0.5009431438127091;100.0
4.976280267558529;100.0;5.365013377926422;100.0;0.5168729096989967;100.0;0.5100100334448161;100.0
5.086215384615385;100.0;5.4835692307692305;99.99999999999999;0.5260923076923077;100.0;0.5190769230769231;100.0
5.196150501672242;100.0;5.60212508361204;99.99999999999999;0.5353117056856187;100.0;0.5281438127090302;99.99999999999999
5.306085618729098;100.0;5.720680936454849;99.99999999999999;0.5445311036789298;100.0;0.5372107023411372;100.0
5.4160207357859536;100.0;5.839236789297658;99.99999999999999;0.5537505016722407;100.0;0.5462775919732442;100.0
5.525955852842809;100.0;5.957792642140468;99.99999999999999;0.5629698996655518;100.0;0.5553444816053512;99.99999999999999
5.635890969899666;100.0;6.076348494983278;100.0;0.5721892976588628;100.0;0.5644113712374583;100.0
5.745826086956522;100.0;6.194904347826086;100.0;0.581408695652174;100.0;0.5734782608695652;100.0
5.855761204013378;100.0;6.313460200668896;100.0;0.590628093645485;100.0;0.5825451505016723;99.99999999999999
5.965696321070235;100.0;6.432016053511706;100.0;0.5998474916387959;100.0;0.5916120401337794;99.99999999999999
6.075631438127091;100.0;6.550571906354515;100.0;0.609066889632107;100.0;0.6006789297658863;100.0
6.185566555183947;99.99999999999999;6.669127759197324;100.0;0.618286287625418;100.0;0.6097458193979934;100.0
6.295501672240804;99.99999999999999;6.787683612040134;100.0;0.6275056856187291;100.0;0.6188127090301003;100.0
6.40543678929766;99.99999999999999;6.906239464882943;100.0;0.63672508361204;100.0;0.6278795986622074;100.0
6.515371906354516;99.99999999999999;7.0247953177257525;100.0;0.6459444816053511;100.0;0.6369464882943144;99.99999999999999
6.625307023411372;99.99999999999999;7.143351170568562;100.0;0.6551638795986621;100.0;0.6460133779264214;100.0
6.7352421404682286;100.0;7.2619070234113705;100.0;0.6643832775919732;100.0;0.6550802675585284;99.99999999999999
6.845177257525084;99.99999999999999;7.380462876254181;100.0;0.6736026755852843;100.0;0.6641471571906356;99.99999999999999
6.95511237458194;99.99999999999999;7.49901872909699;100.0;0.6828220735785953;100.0;0.6732140468227426;100.0
7.065047491638797;100.0;7.617574581939799;100.0;0.6920414715719063;100.0;0.6822809364548496;100.0
7.174982608695653;100.0;7.736130434782608;100.0;0.7012608695652174;100.0;0.6913478260869567;100.0
7.284917725752509;100.0;7.854686287625418;100.0;0.7104802675585283;100.0;0.7004147157190636;100.0
7.394852842809366;100.0;7.973242140468227;100.0;0.7196996655518394;100.0;0.7094816053511707;100.0
7.5047879598662215;99.99999999999999;8.091797993311037;100.0;0.7289190635451505;100.0;0.7185484949832777;100.0
7.614723076923077;99.99999999999999;8.210353846153845;100.0;0.7381384615384615;100.0;0.7276153846153847;100.0
7.724658193979933;100.0;8.328909698996656;100.0;0.7473578595317726;100.0;0.7366822742474918;100.0
7.83459331103679;99.99999999999997;8.447465551839464;100.0;0.7565772575250835;100.0;0.7457491638795988;100.0
7.944528428093646;99.99999999999999;8.566021404682273;100.0;0.7657966555183946;100.00000000000003;0.7548160535117058;100.0
8.054463545150503;100.0;8.684577257525083;100.0;0.7750160535117057;100.0;0.7638829431438128;100.0
8.16439866220736;100.0;8.803133110367893;99.99999999999999;0.7842354515050166;100.0;0.7729498327759199;99.99999999999999
8.274333779264216;99.99999999999999;8.921688963210702;100.0;0.7934548494983277;100.0;0.7820167224080268;99.99999999999999
8.384268896321071;100.0;9.040244816053512;100.0;0.8026742474916387;100.0;0.7910836120401339;99.99999999999999
8.494204013377928;100.0;9.15880066889632;100.0;0.8118936454849498;100.0;0.8001505016722409;99.99999999999999
8.604139130434783;100.0;9.27735652173913;100.0;0.8211130434782609;100.0;0.8092173913043479;100.0
8.714074247491642;100.0;9.39591237458194;100.0;0.8303324414715719;100.0;0.818284280936455;100.0
8.824009364548496;100.0;9.514468227424748;100.0;0.8395518394648829;100.0;0.8273511705685619;99.99999999999999
8.933944481605353;100.0;9.633024080267559;100.0;0.8487712374581939;100.0;0.836418060200669;99.99999999999999
9.04387959866221;100.0;9.751579933110369;100.0;0.857990635451505;100.0;0.845484949832776;99.99999999999999
9.153814715719065;100.0;9.870135785953176;100.0;0.867210033444816;100.0;0.854551839464883;100.0
9.263749832775922;100.0;9.988691638795986;100.0;0.876429431438127;100.00000000000003;0.86361872909699;99.99999999999999
9.373684949832777;100.0;10.107247491638795;100.0;0.885648829431438;100.0;0.8726856187290971;99.99999999999999
9.483620066889635;100.0;10.225803344481605;100.0;0.8948682274247491;100.0;0.881752508361204;99.99999999999999
9.59355518394649;100.0;10.344359197324415;100.0;0.9040876254180602;100.0;0.8908193979933111;99.99999999999999
9.703490301003347;100.0;10.462915050167224;100.0;0.9133070234113712;100.0;0.8998862876254182;100.0
9.813425418060202;100.0;10.581470903010032;100.0;0.9225264214046822;100.0;0.9089531772575251;99.99999999999999
9.923360535117059;100.0;10.700026755852843;100.0;0.9317458193979933;100.0;0.9180200668896322;100.0
10.033295652173914;100.0;10.818582608695651;100.0;0.9409652173913042;100.0;0.9270869565217392;99.99999999999999
10.143230769230772;100.0;10.937138461538462;100.0;0.9501846153846153;100.0;0.9361538461538462;100.0
10.253165886287627;100.0;11.05569431438127;100.0;0.9594040133779264;100.0;0.9452207357859532;99.99999999999999
10.363101003344484;100.0;11.17425016722408;100.0;0.9686234113712374;100.0;0.9542876254180603;99.99999999999999
10.47303612040134;100.0;11.29280602006689;100.0;0.9778428093645485;100.0;0.9633545150501673;99.99999999999999
10.582971237458196;100.0;11.411361872909698;100.0;0.9870622073578595;100.0;0.9724214046822743;99.99999999999999
10.692906354515053;100.0;11.529917725752508;100.0;0.9962816053511705;100.0;0.9814882943143814;100.0
10.802841471571908;100.0;11.648473578595317;100.0;1.0055010033444816;100.0;0.9905551839464883;100.0
10.912776588628766;100.0;11.767029431438127;100.0;1.0147204013377926;100.0;0.9996220735785954;100.0
11.022711705685621;100.0;11.885585284280937;100.0;1.0239397993311037;100.0;1.0086889632107026;100.0
11.132646822742478;100.0;12.004141137123744;100.0;1.0331591973244147;100.0;1.0177558528428094;100.0
11.242581939799333;100.0;12.122696989966554;100.0;1.0423785953177258;100.0;1.0268227424749166;100.0
11.35251705685619;100.0;12.241252842809365;99.99999999999999;1.0515979933110366;100.0;1.0358896321070237;100.0
11.462452173913045;100.0;12.359808695652173;100.0;1.060817391304348;100.00000000000003;1.0449565217391306;100.0
11.572387290969901;100.0;12.478364548494984;99.99999999999999;1.0700367892976588;99.99999999999999;1.0540234113712377;100.0
11.682322408026758;100.0;12.596920401337792;100.0;1.0792561872909698;99.99999999999999;1.0630903010033446;100.0
11.792257525083615;100.0;12.7154762541806;100.0;1.088475585284281;100.0;1.0721571906354517;100.0
11.90219264214047;100.0;12.834032107023411;100.0;1.0976949832775917;100.0;1.0812240802675588;100.0
12.012127759197327;100.0;12.95258795986622;100.0;1.106914381270903;99.99999999999999;1.0902909698996657;100.0
12.122062876254182;100.0;13.07114381270903;100.0;1.1161337792642139;99.99999999999999;1.0993578595317726;100.0
12.231997993311039;100.0;13.18969966555184;100.0;1.125353177257525;99.99999999999999;1.10842474916388;100.0
12.341933110367897;100.0;13.308255518394649;100.0;1.134572575250836;99.99999999999999;1.1174916387959868;100.0
12.451868227424752;100.0;13.426811371237457;100.0;1.143791973244147;100.0;1.1265585284280937;100.0
12.561803344481609;100.0;13.545367224080266;100.0;1.1530113712374583;99.99999999999999;1.1356254180602008;100.0
12.671738461538464;100.0;13.663923076923076;100.0;1.1622307692307692;99.99999999999999;1.144692307692308;100.0
12.78167357859532;99.99999999999999;13.782478929765887;100.0;1.1714501672240802;99.99999999999999;1.1537591973244148;100.0
12.891608695652176;100.0;13.901034782608695;100.0;1.1806695652173913;100.0;1.1628260869565217;100.0
13.001543812709032;100.0;14.019590635451506;100.0;1.1898889632107024;100.0;1.171892976588629;99.99999999999999
13.11147892976589;100.0;14.138146488294312;100.0;1.1991083612040134;100.0;1.180959866220736;99.99999999999999
13.221414046822746;100.0;14.256702341137123;100.0;1.2083277591973243;100.0;1.1900267558528428;99.99999999999999
13.331349163879601;100.0;14.375258193979933;100.0;1.2175471571906353;100.0;1.1990936454849501;100.0
13.441284280936458;100.0;14.493814046822742;100.0;1.2267665551839464;99.99999999999999;1.208160535117057;100.0
13.551219397993313;100.0;14.612369899665552;100.0;1.2359859531772575;99.99999999999999;1.217227424749164;99.99999999999999
13.66115451505017;99.99999999999999;14.730925752508362;100.0;1.2452053511705685;100.0;1.226294314381271;99.99999999999999
13.771089632107024;100.0;14.84948160535117;100.0;1.2544247491638796;99.99999999999999;1.2353612040133781;99.99999999999999
13.881024749163883;99.99999999999999;14.96803745819398;99.99999999999999;1.2636441471571904;100.0;1.244428093645485;99.99999999999999
13.990959866220738;99.99999999999999;15.086593311036788;100.0;1.2728635451505015;100.0;1.2534949832775921;100.0
14.100894983277595;99.99999999999999;15.205149163879598;99.99999999999999;1.2820829431438125;99.99999999999999;1.2625618729096992;99.99999999999999
14.210830100334451;99.99999999999999;15.323705016722409;100.0;1.2913023411371236;99.99999999999999;1.2716287625418061;99.99999999999999
14.320765217391306;100.0;15.442260869565217;100.0;1.3005217391304347;100.0;1.2806956521739132;100.0
14.430700334448163;100.0;15.560816722408026;100.0;1.3097411371237457;100.0;1.2897625418060201;100.0
14.54063545150502;100.0;15.679372575250834;100.0;1.3189605351170568;99.99999999999999;1.2988294314381272;100.0
14.650570568561877;100.0;15.797928428093645;100.0;1.3281799331103679;99.99999999999999;1.3078963210702343;100.0
14.760505685618732;100.0;15.916484280936455;100.0;1.337399331103679;99.99999999999999;1.3169632107023412;100.0
14.870440802675589;100.0;16.035040133779262;100.0;1.34661872909699;100.0;1.3260301003344481;100.0
14.980375919732444;100.0;16.153595986622072;100.0;1.355838127090301;100.0;1.3350969899665555;100.0
15.0903110367893;100.0;16.272151839464883;100.0;1.365057525083612;100.0;1.3441638795986623;100.0
15.200246153846155;100.0;16.39070769230769;100.0;1.374276923076923;100.0;1.3532307692307692;100.0
15.310181270903014;100.0;16.509263545150503;100.0;1.383496321070234;100.0;1.3622976588628766;99.99999999999999
15.420116387959869;100.0;16.62781939799331;100.0;1.392715719063545;100.0;1.3713645484949835;100.0
15.530051505016726;100.0;16.74637525083612;100.0;1.4019351170568561;100.0;1.3804314381270903;100.0
15.63998662207358;100.0;16.86493110367893;100.0;1.411154515050167;100.0;1.3894983277591975;100.0
15.749921739130437;99.99999999999999;16.983486956521737;100.0;1.420373913043478;99.99999999999999;1.3985652173913046;100.0
15.859856856187292;100.0;17.102042809364548;100.0;1.429593311036789;100.0;1.4076321070234115;100.0
15.96979197324415;100.0;17.220598662207358;100.0;1.4388127090301002;99.99999999999999;1.4166989966555186;100.0
16.079727090301006;99.99999999999999;17.339154515050165;100.0;1.4480321070234112;100.0;1.4257658862876257;100.0
16.189662207357863;100.0;17.457710367892975;100.0;1.4572515050167225;100.0;1.4348327759197326;100.0
16.29959732441472;100.0;17.576266220735786;100.0;1.4664709030100334;100.0;1.4438996655518397;100.0
16.409532441471573;99.99999999999999;17.694822073578596;100.0;1.4756903010033444;100.0;1.4529665551839466;100.0
16.519467558528433;99.99999999999999;17.813377926421403;100.0;1.4849096989966555;100.0;1.4620334448160537;100.0
16.629402675585286;100.0;17.931933779264217;100.0;1.4941290969899665;100.0;1.4711003344481608;100.0
16.739337792642143;99.99999999999999;18.050489632107023;100.0;1.5033484949832776;100.0;1.4801672240802677;100.0
16.849272909699;100.0;18.16904548494983;100.0;1.5125678929765887;100.0;1.4892341137123748;100.0
16.959208026755856;100.0;18.287601337792644;100.0;1.5217872909698995;100.0;1.498301003344482;100.0
17.06914314381271;100.0;18.40615719063545;100.0;1.5310066889632106;100.0;1.5073678929765888;100.0
17.179078260869566;100.0;18.52471304347826;100.0;1.5402260869565216;100.0;1.5164347826086957;100.0
17.289013377926427;100.0;18.643268896321068;100.0;1.5494454849498327;100.0;1.525501672240803;100.0
17.39894849498328;99.99999999999999;18.76182474916388;100.0;1.5586648829431438;100.0;1.53456856187291;100.0
17.508883612040137;99.99999999999999;18.88038060200669;100.0;1.5678842809364546;100.0;1.5436354515050168;100.0
17.61881872909699;100.0;18.998936454849495;100.0;1.5771036789297657;100.0;1.552702341137124;100.0
17.72875384615385;100.0;19.11749230769231;100.0;1.5863230769230767;100.0;1.561769230769231;100.0
17.838688963210707;100.0;19.236048160535116;100.0;1.5955424749163878;100.0;1.570836120401338;100.0
17.94862408026756;100.0;19.354604013377923;100.0;1.6047618729096988;100.0;1.5799030100334448;100.0
18.05855919732442;100.0;19.473159866220737;100.0;1.6139812709030101;100.0;1.5889698996655521;100.0
18.168494314381274;100.0;19.591715719063544;100.0;1.623200668896321;99.99999999999999;1.598036789297659;100.0
18.27842943143813;100.0;19.710271571906354;100.0;1.632420066889632;99.99999999999999;1.607103678929766;100.0
18.388364548494984;99.98808704239156;19.828827424749164;100.0;1.641639464882943;99.99999999999999;1.616170568561873;100.0
18.498299665551844;99.86642356623302;19.947383277591975;100.0;1.6508588628762542;99.99999999999999;1.6252374581939801;100.0
18.6082347826087;99.74476009007448;20.06593913043478;100.0;1.6600782608695652;99.99999999999999;1.634304347826087;100.0
18.718169899665554;99.62309661391593;20.184494983277588;100.0;1.669297658862876;100.0;1.6433712374581941;100.0
18.82810501672241;99.50143313775742;20.303050836120402;100.0;1.6785170568561871;100.0;1.6524381270903012;100.0
18.938040133779268;99.37976966159887;20.42160668896321;100.0;1.6877364548494982;100.0;1.6615050167224081;100.0
19.047975250836124;99.25810618544033;20.54016254180602;100.0;1.6969558528428093;100.0;1.6705719063545152;100.0
19.157910367892978;99.13644270928178;20.65871839464883;100.0;1.7061752508361203;100.0;1.6796387959866221;100.0
19.267845484949834;99.01477923312326;20.777274247491636;100.0;1.7153946488294314;100.0;1.6887056856187292;100.0
19.377780602006695;99.00000000000001;20.895830100334447;100.0;1.7246140468227422;100.0;1.6977725752508364;100.0
19.487715719063548;99.0;21.014385953177257;100.0;1.7338334448160533;100.0;1.7068394648829432;100.0
19.597650836120405;99.0;21.132941806020067;100.0;1.7430528428093643;100.0;1.7159063545150504;100.0
19.70758595317726;99.0;21.251497658862874;100.0;1.7522722408026754;100.0;1.7249732441471575;100.0
19.81752107023412;99.0;21.370053511705688;100.0;1.7614916387959867;99.99999999999999;1.7340401337792644;100.0
19.92745618729097;99.0;21.488609364548495;100.0;1.7707110367892975;100.0;1.7431070234113712;100.0
20.03739130434783;99.00000000000001;21.6071652173913;100.0;1.7799304347826086;100.0;1.7521739130434786;100.0
20.14732642140469;99.00000000000001;21.725721070234112;100.0;1.7891498327759197;100.0;1.7612408026755855;100.0
20.25726153846154;99.0;21.844276923076922;100.0;1.7983692307692307;100.0;1.7703076923076924;100.0
20.3671966555184;99.0;21.962832775919733;100.0;1.8075886287625418;100.0;1.7793745819397997;100.0
20.47713177257525;99.0;22.08138862876254;100.0;1.8168080267558528;100.0;1.7884414715719066;100.0
20.587066889632112;99.0;22.19994448160535;99.99999999999999;1.8260274247491637;99.99999999999999;1.7975083612040135;100.0
20.697002006688965;99.0;22.31850033444816;99.99999999999999;1.8352468227424747;100.0;1.8065752508361206;100.0
20.806937123745822;99.0;22.437056187290967;99.99999999999999;1.8444662207357858;100.0;1.8156421404682277;100.0
20.91687224080268;99.00000000000001;22.55561204013378;100.0;1.8536856187290969;99.99999999999999;1.8247090301003346;100.0
21.026807357859536;99.0;22.674167892976588;99.99999999999999;1.862905016722408;100.0;1.8337759197324417;100.0
21.136742474916392;99.0;22.792723745819398;100.0;1.872124414715719;99.99999999999999;1.8428428093645488;100.0
21.246677591973246;99.0;22.911279598662208;100.0;1.8813438127090298;99.99999999999999;1.8519096989966557;100.0
21.356612709030106;99.0;23.029835451505015;100.0;1.890563210702341;100.0;1.8609765886287628;100.0
21.46654782608696;99.0;23.148391304347825;100.0;1.899782608695652;100.0;1.8700434782608697;100.0
21.576482943143816;99.0;23.266947157190632;100.0;1.909002006688963;100.0;1.8791103678929768;100.0
21.686418060200673;99.0;23.385503010033446;100.0;1.9182214046822743;99.99999999999999;1.888177257525084;100.0
21.79635317725753;99.0;23.504058862876253;100.0;1.9274408026755852;99.99999999999999;1.8972441471571908;100.0
21.906288294314386;99.0;23.62261471571906;100.0;1.9366602006688962;99.99999999999999;1.9063110367892977;100.0
22.01622341137124;99.0;23.741170568561873;100.0;1.9458795986622073;100.0;1.915377926421405;100.0
22.126158528428096;99.0;23.85972642140468;100.0;1.9550989966555183;100.0;1.924444816053512;100.0
22.236093645484956;99.00000000000001;23.97828227424749;100.0;1.9643183946488294;100.0;1.9335117056856188;100.0
22.34602876254181;99.00000000000003;24.0968381270903;100.0;1.9735377926421405;100.0;1.9425785953177261;100.0
22.455963879598666;99.0;24.21539397993311;100.0;1.9827571906354513;99.99999999999999;1.951645484949833;100.0
22.56589899665552;99.00000000000001;24.333949832775918;100.0;1.9919765886287624;100.0;1.96071237458194;100.0
22.67583411371238;99.00000000000001;24.45250568561873;100.0;2.0011959866220734;100.0;1.969779264214047;100.0
22.785769230769233;99.00000000000001;24.57106153846154;100.0;2.0104153846153845;100.0;1.9788461538461541;100.0
22.89570434782609;99.00000000000001;24.689617391304346;100.0;2.0196347826086956;100.0;1.987913043478261;100.0
23.00563946488295;99.0;24.808173244147156;100.0;2.0288541806020066;100.0;1.9969799331103681;99.99999999999999
23.115574581939804;99.0;24.926729096989966;100.0;2.0380735785953177;100.0;2.006046822742475;100.0
23.22550969899666;99.00000000000001;25.045284949832773;100.0;2.0472929765886287;100.0;2.015113712374582;100.0
23.335444816053514;99.0;25.163840802675583;100.0;2.05651237458194;100.0;2.0241806020066893;100.0
23.445379933110374;99.0;25.282396655518394;100.0;2.065731772575251;100.0;2.033247491638796;100.0
23.555315050167227;99.0;25.400952508361204;100.0;2.074951170568562;100.0;2.042314381270903;100.0
23.665250167224084;98.99999999999999;25.51950836120401;100.0;2.0841705685618725;100.0;2.0513812709030104;99.99999999999999
23.77518528428094;99.0;25.638064214046825;99.99999999999999;2.0933899665551836;100.0;2.0604481605351177;100.0
23.885120401337797;99.0;25.75662006688963;100.0;2.1026093645484947;100.0;2.069515050167224;100.0
23.995055518394654;99.0;25.87517591973244;100.0;2.111828762541806;100.0;2.0785819397993315;100.0
24.104990635451507;99.0;25.993731772575252;100.0;2.121048160535117;100.0;2.087648829431439;100.0
24.214925752508364;98.99999999999999;26.11228762541806;100.0;2.130267558528428;100.0;2.0967157190635453;100.0
24.32486086956522;99.0;26.23084347826087;100.0;2.1394869565217385;100.0;2.1057826086956526;100.0
24.434795986622078;99.0;26.34939933110368;100.0;2.14870635451505;100.0;2.1148494983277595;100.0
24.544731103678934;99.0;26.467955183946486;100.0;2.157925752508361;100.0;2.1239163879598664;100.0
24.65466622073579;99.0;26.586511036789297;100.0;2.167145150501672;100.0;2.1329832775919737;100.0
24.764601337792648;99.0;26.705066889632104;100.0;2.176364548494983;100.0;2.1420501672240806;100.0
24.8745364548495;98.99999999999999;26.823622742474917;100.0;2.1855839464882942;100.0;2.1511170568561875;100.0
24.984471571906358;98.99999999999999;26.942178595317724;100.0;2.1948033444816053;100.0;2.160183946488295;100.0
25.094406688963215;98.99999999999999;27.060734448160535;100.0;2.2040227424749164;100.0;2.1692508361204013;100.0
25.20434180602007;99.00000000000001;27.179290301003345;100.0;2.2132421404682274;100.0;2.1783177257525086;100.0
25.31427692307693;99.00000000000001;27.29784615384615;100.0;2.222461538461538;99.99999999999999;2.187384615384616;99.99999999999999
25.42421204013378;99.0;27.416402006688962;100.0;2.2316809364548496;100.0;2.1964515050167224;100.0
25.53414715719064;99.0;27.534957859531772;100.0;2.24090033444816;99.99999999999999;2.2055183946488297;100.0
25.644082274247495;99.0;27.653513712374583;100.0;2.2501197324414717;99.99999999999999;2.214585284280937;100.0
25.75401739130435;99.0;27.77206956521739;100.0;2.2593391304347823;100.0;2.2236521739130435;100.0
25.863952508361205;98.99999999999999;27.8906254180602;100.0;2.2685585284280934;100.0;2.232719063545151;100.0
25.973887625418065;99.0;28.00918127090301;100.0;2.2777779264214044;100.0;2.2417859531772577;100.0
26.083822742474922;99.0;28.127737123745817;100.0;2.2869973244147155;100.0;2.2508528428093646;100.0
26.193757859531775;99.0;28.246292976588627;100.0;2.296216722408027;99.99999999999999;2.259919732441472;100.0
26.303692976588632;98.99999999999999;28.364848829431438;100.0;2.3054361204013376;100.0;2.268986622073579;100.0
26.41362809364549;98.99999999999999;28.483404682274248;100.0;2.3146555183946487;99.99999999999999;2.2780535117056857;100.00000000000003
26.523563210702346;99.00000000000001;28.601960535117055;100.0;2.3238749163879597;100.0;2.287120401337793;100.0
26.633498327759202;99.0;28.720516387959865;100.0;2.333094314381271;100.0;2.2961872909699;100.0
26.74343344481606;99.0;28.839072240802675;100.0;2.342313712374582;99.99999999999999;2.305254180602007;100.0
26.853368561872916;99.0;28.957628093645482;99.99999999999999;2.351533110367893;100.0;2.314321070234114;100.0
26.96330367892977;99.00000000000001;29.076183946488296;99.99999999999999;2.3607525083612035;100.0;2.323387959866221;100.0
27.073238795986626;99.0;29.194739799331103;100.0;2.369971906354515;99.99999999999999;2.332454849498328;100.0
27.183173913043483;99.00000000000001;29.31329565217391;99.99999999999999;2.3791913043478257;100.0;2.341521739130435;100.0
27.29310903010034;99.00000000000001;29.431851505016724;99.99999999999999;2.388410702341137;99.99999999999999;2.350588628762542;100.0
27.403044147157196;99.00000000000003;29.55040735785953;99.99999999999999;2.397630100334448;100.0;2.359655518394649;100.0
27.51297926421405;99.0;29.66896321070234;100.0;2.4068494983277593;100.0;2.368722408026756;100.0
27.62291438127091;99.0;29.787519063545147;100.0;2.41606889632107;100.0;2.3777892976588633;100.0
27.732849498327763;99.0;29.90607491638796;100.0;2.425288294314381;100.0;2.38685618729097;100.0
27.84278461538462;99.0;30.024630769230768;100.0;2.434507692307692;100.0;2.395923076923077;100.0
27.952719732441473;99.0;30.143186622073575;100.0;2.443727090301003;100.0;2.4049899665551844;100.0
28.062654849498333;99.0;30.26174247491639;100.0;2.4529464882943146;100.0;2.4140568561872913;100.0
28.17258996655519;99.00000000000001;30.380298327759196;100.0;2.4621658862876252;100.0;2.423123745819398;99.99999999999999
28.282525083612043;99.0;30.498854180602006;100.0;2.4713852842809363;100.0;2.4321906354515055;100.0
28.392460200668904;99.0;30.617410033444816;100.0;2.4806046822742474;100.0;2.4412575250836124;100.0
28.502395317725757;99.0;30.735965886287623;100.0;2.4898240802675584;100.0;2.4503244147157193;100.0
28.612330434782614;99.0;30.854521739130433;100.0;2.4990434782608695;100.0;2.4593913043478266;100.0
28.722265551839467;99.0;30.973077591973244;100.0;2.5082628762541805;100.0;2.468458193979933;100.0
28.832200668896327;98.99999999999999;31.091633444816054;100.0;2.517482274247491;100.0;2.4775250836120404;99.99999999999999
28.942135785953184;99.0;31.21018929765886;100.0;2.5267016722408027;99.99999999999999;2.4865919732441477;100.0
29.052070903010037;99.0;31.32874515050167;100.0;2.5359210702341133;100.0;2.495658862876254;100.0
29.162006020066894;99.0;31.44730100334448;100.0;2.545140468227425;100.0;2.5047257525083615;100.0
29.27194113712375;99.00000000000001;31.56585685618729;100.0;2.5543598662207354;100.0;2.513792642140469;100.0
29.381876254180607;99.0;31.6844127090301;100.0;2.563579264214047;100.0;2.5228595317725753;100.0
29.49181137123746;99.00000000000001;31.80296856187291;100.0;2.5727986622073575;100.0;2.5319264214046826;100.0
29.601746488294317;99.0;31.92152441471572;100.0;2.5820180602006686;100.0;2.54099331103679;100.0
29.711681605351178;99.00000000000001;32.04008026755853;100.0;2.5912374581939797;100.0;2.5500602006688964;100.0
29.82161672240803;99.0;32.15863612040134;100.0;2.6004568561872907;100.0;2.5591270903010037;100.0
29.931551839464888;99.0;32.27719197324414;100.0;2.6096762541806022;100.0;2.5681939799331106;100.0
30.041486956521744;99.0;32.395747826086954;100.0;2.618895652173913;100.0;2.5772608695652175;100.0
30.1514220735786;99.0;32.514303678929764;100.0;2.628115050167224;100.0;2.586327759197325;100.0
30.261357190635454;99.0;32.632859531772574;100.0;2.637334448160535;100.0;2.5953946488294317;100.0
30.37129230769231;99.00000000000001;32.751415384615385;100.0;2.646553846153846;100.0;2.6044615384615386;100.0
30.48122742474917;99.00000000000001;32.869971237458195;100.0;2.655773244147157;100.0;2.613528428093646;99.99999999999999
30.591162541806025;99.0;32.988527090301005;100.0;2.664992642140468;100.0;2.622595317725753;100.0
30.70109765886288;99.0;33.10708294314381;100.0;2.674212040133779;100.0;2.6316622073578597;100.0
30.811032775919735;99.00000000000001;33.22563879598662;100.0;2.6834314381270903;100.0;2.640729096989967;100.0
30.920967892976595;98.99999999999999;33.34419464882943;100.0;2.692650836120401;100.0;2.649795986622074;100.0
31.03090301003345;99.0;33.46275050167225;100.0;2.7018702341137124;100.0;2.658862876254181;100.0
31.140838127090305;98.99999999999999;33.58130635451505;100.0;2.711089632107023;100.00000000000003;2.667929765886288;100.0
31.25077324414716;98.99999999999999;33.69986220735786;100.0;2.720309030100334;100.0;2.676996655518395;100.0
31.36070836120402;99.0;33.81841806020067;100.0;2.729528428093645;100.0;2.686063545150502;100.0
31.470643478260875;98.99999999999999;33.936973913043474;100.0;2.738747826086956;100.0;2.695130434782609;99.99999999999999
31.58057859531773;99.00000000000001;34.055529765886284;100.0;2.7479672240802673;100.0;2.704197324414716;100.0
31.690513712374585;99.0;34.174085618729094;100.0;2.7571866220735783;100.0;2.713264214046823;100.0
31.800448829431446;99.00000000000001;34.292641471571905;100.0;2.76640602006689;100.0;2.72233110367893;100.0
31.9103839464883;99.0;34.411197324414715;100.0;2.7756254180602005;100.0;2.7313979933110373;100.0
32.02031906354515;99.00000000000001;34.529753177257525;100.0;2.7848448160535115;100.0;2.740464882943144;100.0
32.130254180602016;99.00000000000001;34.648309030100336;100.0;2.7940642140468226;100.0;2.749531772575251;100.0
32.240189297658866;99.0;34.76686488294314;100.0;2.8032836120401337;100.0;2.7585986622073584;100.0
32.35012441471572;98.99999999999999;34.88542073578595;100.0;2.8125030100334447;100.0;2.7676655518394653;100.0
32.46005953177258;99.0;35.00397658862877;100.0;2.821722408026756;99.99999999999999;2.776732441471572;100.0
32.569994648829436;99.00000000000001;35.12253244147157;100.0;2.8309418060200664;100.0;2.7857993311036795;99.99999999999999
32.67992976588629;99.0;35.24108829431438;100.0;2.840161204013378;100.0;2.794866220735786;100.0
32.78986488294315;99.0;35.35964414715719;100.0;2.8493806020066885;100.0;2.8039331103678933;100.0
32.899800000000006;99.0;35.4782;100.0;2.8586;100.0;2.813;100.0


==> plots/my_plots-w-5_et-0.1_sop-0.0_full/latency-for-avgProcReqs_sim_T-1000000_tt-XX_sop-0.00_n-5_t-16_et-0.10_rt-10_nt-0_it-125_ms-10-10-100-10-10_bt-250_bd-25_bf-1-paper.csv <==
throughput (1000 txs/s);Creek strong stable (payment tx);throughput (1000 txs/s);Creek strong tentative (payment tx);throughput (1000 txs/s);Creek weak tentative (other txs);throughput (1000 txs/s);Archie stable (all txs);throughput (1000 txs/s);Archie tentative (all txs);throughput (1000 txs/s);Bayou stable (all txs);throughput (1000 txs/s);Bayou tentative (all txs);throughput (1000 txs/s);SMR stable (all txs)
0.0292;0.71025;0.0292;0.13016999999999998;0.0292;0.61189;0.03;0.9075700000000001;0.03;0.8682300000000001;0.10200000000000001;0.74219;0.10200000000000001;0.36960000000000004;0.10200000000000001;1.06471
0.1391351170568562;0.7103467558528429;0.1391351170568562;0.13064803116385162;0.1391351170568562;0.5198965387414114;0.14855585284280937;0.8567548370384943;0.14855585284280937;0.7837137006361072;0.11121939799331104;0.7439218006426651;0.11121939799331104;0.37136885900714806;0.11106688963210702;1.065271069902977
0.2490702341137124;0.7130469137399263;0.2490702341137124;0.13067113000619918;0.2490702341137124;0.5131405101673773;0.26711170568561876;0.8405869127198189;0.26711170568561876;0.7674629419210992;0.12043879598662208;0.7456536012853303;0.12043879598662208;0.373137718014296;0.12013377926421405;1.0658321398059538
0.3590053511705686;0.706216948896321;0.3590053511705686;0.13108743050167224;0.3590053511705686;0.511907609632107;0.38566755852842804;0.8384148316610925;0.38566755852842804;0.7651788691936083;0.1296581939799331;0.7473854019279953;0.1296581939799331;0.37490657702144403;0.1292006688963211;1.066393209708931
0.4689404682274248;0.7000073250352132;0.4689404682274248;0.1320344582746446;0.4689404682274248;0.5173076939830356;0.5042234113712375;0.8462213231932528;0.5042234113712375;0.7743751484659008;0.13887759197324415;0.7491172025706604;0.13887759197324415;0.37667543602859205;0.1382675585284281;1.0669542796119076
0.578875585284281;0.7000500424491897;0.578875585284281;0.1318704121581743;0.578875585284281;0.520751676024153;0.6227792642140467;0.8528312976588629;0.6227792642140467;0.782705397993311;0.14809698996655518;0.7508490032133256;0.14809698996655518;0.37844429503574006;0.14733444816053512;1.0675153495148848
0.6888107023411373;0.7003066947865434;0.6888107023411373;0.13171013212669683;0.6888107023411373;0.515740762777887;0.7413351170568562;0.8567129783683972;0.7413351170568562;0.7860371712063122;0.15731638795986624;0.7525808038559907;0.15731638795986624;0.38021315404288814;0.15640133779264215;1.0680764194178616
0.7987458193979935;0.700280908928839;0.7987458193979935;0.1314325421625746;0.7987458193979935;0.5179239410686652;0.8598909698996655;0.8596069846317992;0.8598909698996655;0.7907226972662796;0.16653578595317725;0.7543126044986557;0.16653578595317725;0.38198201305003615;0.16546822742474918;1.0686374893208386
0.9086809364548497;0.7021896241754464;0.9086809364548497;0.13199109204595028;0.9086809364548497;0.5207780473779529;0.9784468227424749;0.8667488053929766;0.9784468227424749;0.801174802690516;0.17575518394648829;0.7560444051413208;0.17575518394648829;0.3837508720571841;0.1745351170568562;1.0691985592238156
1.0186160535117057;0.705144400320841;1.0186160535117057;0.13278479972499338;1.0186160535117057;0.5217043993182128;1.0970026755852842;0.8790321282244605;1.0970026755852842;0.814467893749879;0.18497458193979932;0.7577762057839859;0.18497458193979932;0.38551973106433207;0.18360200668896323;1.0697596291267923
1.128551170568562;0.7047219301976403;1.128551170568562;0.13272395422119976;1.128551170568562;0.5220233219272978;1.2155585284280934;0.8779577518134041;1.2155585284280934;0.816634383008296;0.19419397993311038;0.7595080064266511;0.19419397993311038;0.3872885900714801;0.19266889632107023;1.0703206990297693
1.2384862876254183;0.7008404195239657;1.2384862876254183;0.13294895815405902;1.2384862876254183;0.5260930686727643;1.3341143812709029;0.8837858540938623;1.3341143812709029;0.8197020614850834;0.2034133779264214;0.761239807069316;0.2034133779264214;0.38905744907862816;0.2017357859531773;1.0708817689327461
1.3484214046822744;0.7012149887549068;1.3484214046822744;0.1329378145513996;1.3484214046822744;0.5221453206303892;1.4526702341137123;0.8827237630812387;1.4526702341137123;0.8233991150737996;0.21263277591973245;0.7615607139928795;0.21263277591973245;0.3883531351817888;0.21080267558528432;1.0701523400697361
1.4583565217391306;0.7022843117099599;1.4583565217391306;0.13333161689123488;1.4583565217391306;0.5318269092929574;1.5712260869565216;0.8934320336605891;1.5712260869565216;0.837722337540907;0.2218521739130435;0.7617857466105659;0.2218521739130435;0.38748076203833576;0.21986956521739132;1.0692138205365402
1.568291638795987;0.7012917005771027;1.568291638795987;0.1332534917505448;1.568291638795987;0.5284655101731308;1.689781939799331;0.8948960445131003;1.689781939799331;0.8381134101714234;0.23107157190635452;0.762010779228252;0.23107157190635452;0.38660838889488264;0.22893645484949834;1.0682753010033443
1.6782267558528432;0.7020717236433758;1.6782267558528432;0.13307547639278072;1.6782267558528432;0.5278009536292145;1.8083377926421405;0.8953004662600826;1.8083377926421405;0.839412701160732;0.24029096989966553;0.7622358118459381;0.24029096989966553;0.3857360157514295;0.23800334448160534;1.0673367814701487
1.7881618729096993;0.7024965481797965;1.7881618729096993;0.1338069686038978;1.7881618729096993;0.5270327472027176;1.9268936454849497;0.8952193022021031;1.9268936454849497;0.8409047118874152;0.2495103678929766;0.7624608444636244;0.2495103678929766;0.38486364260797645;0.2470702341137124;1.066398261936953
1.8980969899665554;0.7023826929987009;1.8980969899665554;0.13311864092429312;1.8980969899665554;0.5292581594295034;2.045449498327759;0.8973617258244327;2.045449498327759;0.8414062038335671;0.25872976588628765;0.7626858770813105;0.25872976588628765;0.38399126946452333;0.2561371237458194;1.0654597424037573
2.0080321070234115;0.7062064966139203;2.0080321070234115;0.1334202950686922;2.0080321070234115;0.5330891372568596;2.164005351170568;0.9057347512379768;2.164005351170568;0.8510867685566876;0.26794916387959866;0.7629109096989967;0.26794916387959866;0.38311889632107027;0.2652040133779265;1.0645212228705616
2.1179672240802674;0.7105133920334765;2.1179672240802674;0.13386375770736578;2.1179672240802674;0.5313901101618349;2.282561204013378;0.91705028809607;2.282561204013378;0.8666894260898089;0.27716856187290967;0.7631359423166829;0.27716856187290967;0.3822465231776172;0.2742709030100335;1.0635827033373657
2.2279023411371237;0.7101141686355129;2.2279023411371237;0.1342480725967292;2.2279023411371237;0.5301505035132399;2.401117056856187;0.9084342905894578;2.401117056856187;0.8591946258893539;0.28638795986622073;0.7633609749343692;0.28638795986622073;0.38137415003416414;0.2833377926421405;1.0626441838041698
2.33783745819398;0.7061790628512747;2.33783745819398;0.1343209712180297;2.33783745819398;0.5278196030336253;2.5196729096989965;0.9054674300328827;2.5196729096989965;0.8547650936735899;0.29560735785953174;0.7635860075520552;0.29560735785953174;0.38050177689071096;0.29240468227424754;1.0617056642709743
2.4477725752508364;0.7062739039521198;2.4477725752508364;0.1345924872728471;2.4477725752508364;0.5280158882646588;2.638228762541806;0.9066654419071976;2.638228762541806;0.8568099330682105;0.3048267558528428;0.7647990862752383;0.3048267558528428;0.38196433915520867;0.30147157190635454;1.0622671562616126
2.5577076923076927;0.7067809938337523;2.5577076923076927;0.13489034103827205;2.5577076923076927;0.5285032853353543;2.7567846153846154;0.9078634537815126;2.7567846153846154;0.8588547724628313;0.31404615384615386;0.7661879715099715;0.31404615384615386;0.38384236467236466;0.31053846153846154;1.064370170940171
2.6676428093645486;0.7072880837153851;2.6676428093645486;0.13518819480369704;2.6676428093645486;0.5289906824060497;2.8753404682274244;0.9090614656558276;2.8753404682274244;0.860899611857452;0.32326555183946487;0.7675768567447045;0.32326555183946487;0.3857203901895206;0.3196053511705686;1.066473185618729
2.777577926421405;0.7077951735970177;2.777577926421405;0.135486048569122;2.777577926421405;0.5294780794767451;2.9938963210702343;0.9104662656255962;2.9938963210702343;0.8631616915701261;0.3324849498327759;0.7689657419794376;0.3324849498327759;0.3875984157066766;0.3286722408026756;1.0685762002972872
2.8875130434782608;0.7111910259830244;2.8875130434782608;0.1353843900918067;2.8875130434782608;0.5312525158496448;3.1124521739130433;0.9166712896346504;3.1124521739130433;0.870466625392627;0.341704347826087;0.7703546272141707;0.341704347826087;0.38947644122383246;0.33773913043478265;1.0706792149758455
2.997448160535117;0.7150869338165733;2.997448160535117;0.1352135745712801;2.997448160535117;0.5332497434742635;3.2310080267558527;0.9228763136437047;3.2310080267558527;0.8777715592151277;0.35092374581939795;0.7717435124489036;0.35092374581939795;0.39135446674098845;0.3468060200668897;1.0727822296544034
3.107383277591974;0.718982841650122;3.107383277591974;0.13504275905075352;3.107383277591974;0.535246971098882;3.349563879598662;0.9290813376527589;3.349563879598662;0.8850764930376286;0.360143143812709;0.7731323976836368;0.360143143812709;0.39323249225814444;0.3558729096989967;1.0748852443329617
3.2173183946488297;0.7228787494836706;3.2173183946488297;0.13487194353022694;3.2173183946488297;0.5372441987235006;3.4681197324414716;0.9352863616618131;3.4681197324414716;0.8923814268601294;0.36936254180602;0.7745212829183699;0.36936254180602;0.3951105177753004;0.3649397993311037;1.0769882590115198
3.327253511705686;0.7253428603544531;3.327253511705686;0.13484192453494112;3.327253511705686;0.5386309320726499;3.5866755852842807;0.9383657129616041;3.5866755852842807;0.896286369731283;0.3785819397993311;0.7759101681531029;0.3785819397993311;0.39698854329245636;0.3740066889632107;1.079091273690078
3.437188628762542;0.7242344059350294;3.437188628762542;0.13516321567100595;3.437188628762542;0.5384943833398225;3.7052314381270905;0.9394006809148278;3.7052314381270905;0.8979675081526566;0.38780133779264214;0.7772990533878359;0.38780133779264214;0.39886656880961224;0.38307357859531777;1.081194288368636
3.5471237458193983;0.7231259515156057;3.5471237458193983;0.1354845068070708;3.5471237458193983;0.5383578346069948;3.8237872909698996;0.9404356488680512;3.8237872909698996;0.8996486465740304;0.39702073578595315;0.7786879386225689;0.39702073578595315;0.40074459432676823;0.39214046822742477;1.0832973030471942
3.6570588628762546;0.7220174970961819;3.6570588628762546;0.13580579794313566;3.6570588628762546;0.5382212858741673;3.9423431438127086;0.941470616821275;3.9423431438127086;0.9013297849954043;0.40624013377926416;0.7804115625926084;0.40624013377926416;0.40293846005672923;0.40120735785953177;1.0854003177257523
3.7669939799331105;0.7226088394210688;3.7669939799331105;0.13602938075973767;3.7669939799331105;0.538375651063954;4.060898996655518;0.94383056685241;4.060898996655518;0.9046094253998627;0.4154595317725753;0.784288961305618;0.4154595317725753;0.40716450372549856;0.4102742474916389;1.0869966279131495
3.876929096989967;0.7245843110659987;3.876929096989967;0.13617340056374233;3.876929096989967;0.5387669048648333;4.1794548494983275;0.9462569057203595;4.1794548494983275;0.9079691594818674;0.4246789297658863;0.7881663600186275;0.4246789297658863;0.4113905473942679;0.4193411371237459;1.0882285735520518
3.9868642140468227;0.7265597827109287;3.9868642140468227;0.13631742036774694;3.9868642140468227;0.5391581586657124;4.298010702341137;0.948683244588309;4.298010702341137;0.9113288935638718;0.4338983277591973;0.7920437587316371;0.4338983277591973;0.41561659106303717;0.4284080267558529;1.0894605191909539
4.09679933110368;0.7285352543558588;4.09679933110368;0.13646144017175155;4.09679933110368;0.5395494124665917;4.416566555183946;0.9511095834562585;4.416566555183946;0.9146886276458766;0.4431177257525083;0.7959211574446468;0.4431177257525083;0.4198426347318065;0.43747491638795993;1.090692464829856
4.206734448160535;0.7297904972555899;4.206734448160535;0.13663099451117974;4.206734448160535;0.5395173843282243;4.535122408026756;0.9529044579231191;4.535122408026756;0.9174752145088796;0.4523371237458194;0.7997985561576564;0.4523371237458194;0.42406867840057577;0.44654180602006693;1.0919244104687582
4.316669565217391;0.7298956615066243;4.316669565217391;0.1368413230132484;4.316669565217391;0.538809449370042;4.653678260869565;0.954596279209897;4.653678260869565;0.9201682653887435;0.4615565217391304;0.8036759548706661;0.4615565217391304;0.4282947220693451;0.45560869565217393;1.0931563561076605
4.426604682274247;0.7300008257576586;4.426604682274247;0.13705165151531706;4.426604682274247;0.5381015144118597;4.772234113712374;0.956288100496675;4.772234113712374;0.9228613162686072;0.47077591973244143;0.8070310533943554;0.47077591973244143;0.432120910403098;0.46467558528428093;1.0943883017465625
4.536539799331105;0.7301059900086929;4.536539799331105;0.1372619800173857;4.536539799331105;0.5373935794536774;4.890789966555184;0.957979921783453;4.890789966555184;0.925554367148471;0.4799953177257525;0.8090391029748285;0.4799953177257525;0.43491584368949127;0.473742474916388;1.0957429016364069
4.646474916387961;0.7307407230738964;4.646474916387961;0.13744763138314242;4.646474916387961;0.5373485911308181;5.009345819397994;0.9603188496634874;5.009345819397994;0.9282737021346877;0.48921471571906355;0.8110471525553014;0.48921471571906355;0.43771077697588456;0.48280936454849505;1.0971685081223126
4.7564100334448165;0.7319345885984958;4.7564100334448165;0.1376072279897295;4.7564100334448165;0.538003559022786;5.127901672240802;0.962681602991748;5.127901672240802;0.9309940048604107;0.49843411371237456;0.8130552021357743;0.49843411371237456;0.4405057102622778;0.49187625418060205;1.0985941146082179
4.866345150501673;0.733128454123095;4.866345150501673;0.13776682459631656;4.866345150501673;0.5386585269147536;5.246457525083612;0.9650443563200084;5.246457525083612;0.9337143075861336;0.5076535117056856;0.8150632517162472;0.5076535117056856;0.44330064354867094;0.5009431438127091;1.1000197210941234
4.976280267558529;0.7343223196476943;4.976280267558529;0.13792642120290358;4.976280267558529;0.5393134948067213;5.365013377926422;0.967407109648269;5.365013377926422;0.9364346103118567;0.5168729096989967;0.8170713012967201;0.5168729096989967;0.44609557683506423;0.5100100334448161;1.1014453275800287
5.086215384615385;0.7355161851722938;5.086215384615385;0.13808601780949065;5.086215384615385;0.539968462698689;5.4835692307692305;0.9698163838815684;5.4835692307692305;0.9391842459241297;0.5260923076923077;0.819079350877193;0.5260923076923077;0.44889051012145753;0.5190769230769231;1.1028709340659342
5.196150501672242;0.7361175344747392;5.196150501672242;0.13825402396509334;5.196150501672242;0.5402895702230393;5.60212508361204;0.9724348406065288;5.60212508361204;0.9420657776439924;0.5353117056856187;0.821087400457666;0.5353117056856187;0.4516854434078507;0.5281438127090302;1.1042965405518395
5.306085618729098;0.7364160337991982;5.306085618729098;0.13842632845319572;5.306085618729098;0.5404400332971568;5.720680936454849;0.9750532973314893;5.720680936454849;0.9449473093638547;0.5445311036789298;0.8230954500381388;0.5445311036789298;0.454480376694244;0.5372107023411372;1.105722147037745
5.4160207357859536;0.7367145331236572;5.4160207357859536;0.13859863294129807;5.4160207357859536;0.5405904963712744;5.839236789297658;0.9776717540564497;5.839236789297658;0.9478288410837175;0.5537505016722407;0.8251034996186117;0.5537505016722407;0.4572753099806372;0.5462775919732442;1.1071477535236505
5.525955852842809;0.7370130324481162;5.525955852842809;0.13877093742940041;5.525955852842809;0.5407409594453919;5.957792642140468;0.9804625791660966;5.957792642140468;0.9509438837615748;0.5629698996655518;0.8271115491990847;0.5629698996655518;0.46007024326703044;0.5553444816053512;1.1085733600095555
5.635890969899666;0.7391419448348426;5.635890969899666;0.13904718916989214;5.635890969899666;0.5412779065048289;6.076348494983278;0.9845844434433538;6.076348494983278;0.9558621122830687;0.5721892976588628;0.8291195987795575;0.5721892976588628;0.4628651765534237;0.5644113712374583;1.109998966495461
5.745826086956522;0.7428229184171958;5.745826086956522;0.13941158085002442;5.745826086956522;0.5421425647288715;6.194904347826086;0.9887063077206107;6.194904347826086;0.9607803408045624;0.581408695652174;0.8311276483600305;0.581408695652174;0.4656601098398169;0.5734782608695652;1.1114245729813665
5.855761204013378;0.746503891999549;5.855761204013378;0.13977597253015672;5.855761204013378;0.5430072229529141;6.313460200668896;0.9928281719978678;6.313460200668896;0.9656985693260562;0.590628093645485;0.8307184791336466;0.590628093645485;0.465446044225358;0.5825451505016723;1.1126232260596545
5.965696321070235;0.7501848655819022;5.965696321070235;0.14014036421028897;5.965696321070235;0.543871881176957;6.432016053511706;0.996950036275125;6.432016053511706;0.9706167978475501;0.5998474916387959;0.8300823599192857;0.5998474916387959;0.4649494670474302;0.5916120401337794;1.1132403296703297
6.075631438127091;0.7538658391642554;6.075631438127091;0.14050475589042125;6.075631438127091;0.5447365394009996;6.550571906354515;1.0003628651059087;6.550571906354515;0.9746644724510791;0.609066889632107;0.8294462407049246;0.609066889632107;0.46445288986950245;0.6006789297658863;1.1138574332810047
6.185566555183947;0.7551203743822691;6.185566555183947;0.1405841618828932;6.185566555183947;0.5448448330255078;6.669127759197324;1.0023387959866221;6.669127759197324;0.9769479233527165;0.618286287625418;0.8288101214905634;0.618286287625418;0.46395631269157456;0.6097458193979934;1.1144745368916797
6.295501672240804;0.755252551761815;6.295501672240804;0.1405317467151422;6.295501672240804;0.5446032674697859;6.787683612040134;1.0043147268673356;6.787683612040134;0.979231374254354;0.6275056856187291;0.8281740022762026;0.6275056856187291;0.4634597355136468;0.6188127090301003;1.1150916405023548
6.40543678929766;0.755384729141361;6.40543678929766;0.14047933154739126;6.40543678929766;0.544361701914064;6.906239464882943;1.0062906577480493;6.906239464882943;0.9815148251559918;0.63672508361204;0.8275378830618415;0.63672508361204;0.46296315833571894;0.6278795986622074;1.1157087441130298
6.515371906354516;0.7555169065209072;6.515371906354516;0.14042691637964025;6.515371906354516;0.5441201363583421;7.0247953177257525;1.0082665886287627;7.0247953177257525;0.9837982760576293;0.6459444816053511;0.8269017638474805;0.6459444816053511;0.4624665811577911;0.6369464882943144;1.1163258477237046
6.625307023411372;0.7563616206299737;6.625307023411372;0.14050300855082343;6.625307023411372;0.5442928178857195;7.143351170568562;1.0134425681748604;7.143351170568562;0.989597674805483;0.6551638795986621;0.8262656446331195;0.6551638795986621;0.4619700039798633;0.6460133779264214;1.1169429513343798
6.7352421404682286;0.7589035175269252;6.7352421404682286;0.14088519082897258;6.7352421404682286;0.5454521896288296;7.2619070234113705;1.0187074513634973;7.2619070234113705;0.9954947534961097;0.6643832775919732;0.8256295254187584;0.6643832775919732;0.4614734268019355;0.6550802675585284;1.1175600549450548
6.845177257525084;0.7614454144238767;6.845177257525084;0.14126737310712173;6.845177257525084;0.5466115613719398;7.380462876254181;1.0239723345521343;7.380462876254181;1.0013918321867366;0.6736026755852843;0.8249934062043975;0.6736026755852843;0.4609768496240077;0.6641471571906356;1.1181771585557299
6.95511237458194;0.7639873113208282;6.95511237458194;0.14164955538527085;6.95511237458194;0.5477709331150499;7.49901872909699;1.0290224896040217;7.49901872909699;1.0070604614926075;0.6828220735785953;0.8261042982836563;0.6828220735785953;0.4621394611341835;0.6732140468227426;1.1187942621664049
7.065047491638797;0.7662841753267992;7.065047491638797;0.14192819123682518;7.065047491638797;0.5482900204828774;7.617574581939799;1.031031437324644;7.617574581939799;1.009493548618216;0.6920414715719063;0.8288083173214746;0.6920414715719063;0.464815112793561;0.6822809364548496;1.119861077666295
7.174982608695653;0.7682089068714855;7.174982608695653;0.14204957070360721;7.174982608695653;0.5478367053314261;7.736130434782608;1.0330403850452665;7.736130434782608;1.0119266357438248;0.7012608695652174;0.831512336359293;0.7012608695652174;0.4674907644529384;0.6913478260869567;1.121430657004831
7.284917725752509;0.7701336384161718;7.284917725752509;0.14217095017038925;7.284917725752509;0.5473833901799751;7.854686287625418;1.0350493327658892;7.854686287625418;1.0143597228694334;0.7104802675585283;0.8342163553971114;0.7104802675585283;0.4701664161123158;0.7004147157190636;1.1230002363433669
7.394852842809366;0.7720583699608581;7.394852842809366;0.14229232963717123;7.394852842809366;0.5469300750285238;7.973242140468227;1.0372247625909896;7.973242140468227;1.0169411868237261;0.7196996655518394;0.8369203744349297;0.7196996655518394;0.47284206777169324;0.7094816053511707;1.1245698156819026
7.5047879598662215;0.7738203204964451;7.5047879598662215;0.14241574401943022;7.5047879598662215;0.5468694954195144;8.091797993311037;1.0405286352547707;8.091797993311037;1.0205283731064332;0.7289190635451505;0.8396243934727481;0.7289190635451505;0.47551771943107063;0.7185484949832777;1.1261393950204386
7.614723076923077;0.7752930118412726;7.614723076923077;0.1425427744132092;7.614723076923077;0.5475068004459308;8.210353846153845;1.043832507918552;8.210353846153845;1.0241155593891405;0.7381384615384615;0.8423284125105664;0.7381384615384615;0.478193371090448;0.7276153846153847;1.1277089743589743
7.724658193979933;0.7767657031861002;7.724658193979933;0.14266980480698818;7.724658193979933;0.5481441054723475;8.328909698996656;1.0471363805823333;8.328909698996656;1.0277027456718475;0.7473578595317726;0.8450324315483848;0.7473578595317726;0.48086902274982546;0.7366822742474918;1.1292785536975105
7.83459331103679;0.7782383945309275;7.83459331103679;0.14279683520076714;7.83459331103679;0.548781410498764;8.447465551839464;1.0504402532461146;8.447465551839464;1.0312899319545543;0.7565772575250835;0.8477364505862032;0.7565772575250835;0.4835446744092028;0.7457491638795988;1.1308481330360463
7.944528428093646;0.779711085875755;7.944528428093646;0.14292386559454615;7.944528428093646;0.5494187155251806;8.566021404682273;1.0532880776123976;8.566021404682273;1.0347457945824503;0.7657966555183946;0.8504404696240216;0.7657966555183946;0.4862203260685803;0.7548160535117058;1.132417712374582
8.054463545150503;0.7814236626444131;8.054463545150503;0.14318931672792168;8.054463545150503;0.5496126519574026;8.684577257525083;1.0557474328040033;8.684577257525083;1.038089793637826;0.7750160535117057;0.8534047046623584;0.7750160535117057;0.48902708281540797;0.7638829431438128;1.1339872917131182
8.16439866220736;0.7832316024464338;8.16439866220736;0.1435097950546857;8.16439866220736;0.5496303335202586;8.803133110367893;1.0582067879956087;8.803133110367893;1.0414337926932011;0.7842354515050166;0.8565074958966578;0.7842354515050166;0.49190364857533325;0.7729498327759199;1.1355232885127293
8.274333779264216;0.7850395422484544;8.274333779264216;0.14383027338144974;8.274333779264216;0.5496480150831144;8.921688963210702;1.0606661431872142;8.921688963210702;1.0447777917485768;0.7934548494983277;0.8596102871309568;0.7934548494983277;0.49478021433525854;0.7820167224080268;1.1370313528086817
8.384268896321071;0.7868474820504752;8.384268896321071;0.14415075170821381;8.384268896321071;0.5496656966459703;9.040244816053512;1.0632198879931778;9.040244816053512;1.0481118743221096;0.8026742474916387;0.8627130783652558;0.8026742474916387;0.4976567800951838;0.7910836120401339;1.1385394171046344
8.494204013377928;0.7887834208639226;8.494204013377928;0.1444284569537592;8.494204013377928;0.5497326023182137;9.15880066889632;1.066464823088915;9.15880066889632;1.0513733411104744;0.8118936454849498;0.8658158695995551;0.8118936454849498;0.5005333458551091;0.8001505016722409;1.140047481400587
8.604139130434783;0.7912613081684114;8.604139130434783;0.1445250607473065;8.604139130434783;0.5500079231298235;9.27735652173913;1.0697097581846529;9.27735652173913;1.0546348078988395;0.8211130434782609;0.8689186608338542;0.8211130434782609;0.5034099116150343;0.8092173913043479;1.1415555456965394
8.714074247491642;0.7937391954729003;8.714074247491642;0.14462166454085384;8.714074247491642;0.5502832439414335;9.39591237458194;1.0729546932803902;9.39591237458194;1.0578962746872045;0.8303324414715719;0.8720214520681534;0.8303324414715719;0.5062864773749597;0.818284280936455;1.143063609992492
8.824009364548496;0.7962170827773893;8.824009364548496;0.14471826833440116;8.824009364548496;0.5505585647530433;9.514468227424748;1.0761996283761275;9.514468227424748;1.0611577414755693;0.8395518394648829;0.8751242433024523;0.8395518394648829;0.5091630431348849;0.8273511705685619;1.1445716742884442
8.933944481605353;0.798649052179139;8.933944481605353;0.1448169035293426;8.933944481605353;0.5508287986158289;9.633024080267559;1.0781623005717984;9.633024080267559;1.0631997376816733;0.8487712374581939;0.8782270345367517;0.8487712374581939;0.5120396088948101;0.836418060200669;1.1460797385843968
9.04387959866221;0.8002164864653011;9.04387959866221;0.14495378563309994;9.04387959866221;0.5510032561990489;9.751579933110369;1.0799597602761897;9.751579933110369;1.065084611839773;0.857990635451505;0.8813298257710507;0.857990635451505;0.5149161746547355;0.845484949832776;1.1475878028803492
9.153814715719065;0.8017839207514633;9.153814715719065;0.14509066773685725;9.153814715719065;0.5511777137822692;9.870135785953176;1.0817572199805805;9.870135785953176;1.0669694859978731;0.867210033444816;0.8842465742064627;0.867210033444816;0.517736711653467;0.854551839464883;1.1490958671763019
9.263749832775922;0.8033513550376253;9.263749832775922;0.14522754984061453;9.263749832775922;0.5513521713654892;9.988691638795986;1.084979521184902;9.988691638795986;1.0703617120305782;0.876429431438127;0.8852319187875324;0.876429431438127;0.5199755859059317;0.86361872909699;1.1506039314722545
9.373684949832777;0.8061942474916389;9.373684949832777;0.14549626409254557;9.373684949832777;0.5518339000620297;10.107247491638795;1.0931056780697563;10.107247491638795;1.0789417684663163;0.885648829431438;0.8862172633686017;0.885648829431438;0.5222144601583966;0.8726856187290971;1.152167796392961
9.483620066889635;0.8116910033444817;9.483620066889635;0.14603928331318972;9.483620066889635;0.552954972001424;10.225803344481605;1.1012318349546106;10.225803344481605;1.0875218249020546;0.8948682274247491;0.8872026079496711;0.8948682274247491;0.5244533344108615;0.881752508361204;1.15375153627356
9.59355518394649;0.8171877591973246;9.59355518394649;0.14658230253383386;9.59355518394649;0.5540760439408182;10.344359197324415;1.1079945956025263;10.344359197324415;1.0947163775043522;0.9040876254180602;0.8881879525307407;0.9040876254180602;0.5266922086633262;0.8908193979933111;1.1553352761541587
9.703490301003347;0.8210517513117861;9.703490301003347;0.14679606745827486;9.703490301003347;0.554955317132855;10.462915050167224;1.1111256161120113;10.462915050167224;1.098220300964858;0.9133070234113712;0.88917329711181;0.9133070234113712;0.528931082915791;0.8998862876254182;1.1569190160347576
9.813425418060202;0.8230759394058628;9.813425418060202;0.146638827464096;9.813425418060202;0.5555621306315169;10.581470903010032;1.1142566366214965;10.581470903010032;1.1017242244253638;0.9225264214046822;0.8901586416928796;0.9225264214046822;0.5311699571682559;0.9089531772575251;1.1585027559153565
9.923360535117059;0.8251001274999394;9.923360535117059;0.14648158746991718;9.923360535117059;0.5561689441301787;10.700026755852843;1.1173876571309815;10.700026755852843;1.1052281478858694;0.9317458193979933;0.8911439862739492;0.9317458193979933;0.5334088314207208;0.9180200668896322;1.1600864957959551
10.033295652173914;0.8271243155940161;10.033295652173914;0.14632434747573836;10.033295652173914;0.5567757576288407;10.818582608695651;1.1205186776404665;10.818582608695651;1.1087320713463753;0.9409652173913042;0.8921293308550187;0.9409652173913042;0.5356477056731856;0.9270869565217392;1.161670235676554
10.143230769230772;0.8291485036880928;10.143230769230772;0.14616710748155956;10.143230769230772;0.5573825711275027;10.937138461538462;1.1243868936503714;10.937138461538462;1.1128383371780086;0.9501846153846153;0.8931146754360882;0.9501846153846153;0.5378865799256505;0.9361538461538462;1.1632539755571532
10.253165886287627;0.8325005967540062;10.253165886287627;0.14652920516240228;10.253165886287627;0.5579058511192728;11.05569431438127;1.1283604063268695;11.05569431438127;1.117030638048911;0.9594040133779264;0.8941000200171576;0.9594040133779264;0.5401254541781154;0.9452207357859532;1.164837715437752
10.363101003344484;0.8359155546846683;10.363101003344484;0.14691588900971886;10.363101003344484;0.5584251765188666;11.17425016722408;1.1323339190033679;11.17425016722408;1.1212229389198136;0.9686234113712374;0.8950853645982271;0.9686234113712374;0.5423643284305802;0.9542876254180603;1.1664214553183507
10.47303612040134;0.83933051261533;10.47303612040134;0.14730257285703538;10.47303612040134;0.5589445019184603;11.29280602006689;1.1363074316798658;11.29280602006689;1.125415239790716;0.9778428093645485;0.8975446657356022;0.9778428093645485;0.546092659046639;0.9633545150501673;1.1680051951989499
10.582971237458196;0.8427454705459918;10.582971237458196;0.14768925670435196;10.582971237458196;0.5594638273180541;11.411361872909698;1.1402809443563642;11.411361872909698;1.1296075406616186;0.9870622073578595;0.902066223234959;0.9870622073578595;0.5519049322650593;0.9724214046822743;1.1695889350795488
10.692906354515053;0.8461604284766538;10.692906354515053;0.1480759405516685;10.692906354515053;0.5599831527176479;11.529917725752508;1.1442544570328623;11.529917725752508;1.133799841532521;0.9962816053511705;0.9065877807343159;0.9962816053511705;0.5577172054834797;0.9814882943143814;1.1733097859531774
10.802841471571908;0.8495753864073156;10.802841471571908;0.14846262439898505;10.802841471571908;0.5605024781172415;11.648473578595317;1.1482279697093607;11.648473578595317;1.1379921424034236;1.0055010033444816;0.9111093382336728;1.0055010033444816;0.5635294787019001;0.9905551839464883;1.1771763106651802
10.912776588628766;0.8529903443379775;10.912776588628766;0.1488493082463016;10.912776588628766;0.5610218035168353;11.767029431438127;1.1522014823858588;11.767029431438127;1.142184443274326;1.0147204013377926;0.9156308957330296;1.0147204013377926;0.5693417519203203;0.9996220735785954;1.1810428353771834
11.022711705685621;0.8564053022686393;11.022711705685621;0.14923599209361815;11.022711705685621;0.561541128916429;11.885585284280937;1.156103448420884;11.885585284280937;1.1462949161376246;1.0239397993311037;0.9201524532323863;1.0239397993311037;0.5751540251387408;1.0086889632107026;1.1849093600891862
11.132646822742478;0.859746242363374;11.132646822742478;0.14961381585372083;11.132646822742478;0.5620542640930972;12.004141137123744;1.1593572268172685;12.004141137123744;1.1496640557680626;1.0331591973244147;0.9246740107317433;1.0331591973244147;0.5809662983571613;1.0177558528428094;1.1887758848011891
11.242581939799333;0.8618990034286985;11.242581939799333;0.14984941213993963;11.242581939799333;0.5624680300707691;12.122696989966554;1.162611005213653;12.122696989966554;1.1530331953985005;1.0423785953177258;0.9291955682311;1.0423785953177258;0.5867785715755817;1.0268227424749166;1.1926424095131922
11.35251705685619;0.864051764494023;11.35251705685619;0.15008500842615846;11.35251705685619;0.5628817960484408;12.241252842809365;1.1658647836100373;12.241252842809365;1.1564023350289385;1.0515979933110366;0.9337171257304568;1.0515979933110366;0.5925908447940019;1.0358896321070237;1.196508934225195
11.462452173913045;0.8662045255593473;11.462452173913045;0.15032060471237724;11.462452173913045;0.5632955620261126;12.359808695652173;1.169118562006422;12.359808695652173;1.159771474659377;1.060817391304348;0.9382386832298139;1.060817391304348;0.5984031180124225;1.0449565217391306;1.200375458937198
11.572387290969901;0.8683572866246718;11.572387290969901;0.1505562009985961;11.572387290969901;0.5637093280037845;12.478364548494984;1.1723723404028064;12.478364548494984;1.163140614289815;1.0700367892976588;0.9449624778387503;1.0700367892976588;0.6062606565574568;1.0540234113712377;1.2042419836492013
11.682322408026758;0.8705100476899962;11.682322408026758;0.1507917972848149;11.682322408026758;0.5641230939814562;12.596920401337792;1.1756261187991908;12.596920401337792;1.1665097539202531;1.0792561872909698;0.953515035880118;1.0792561872909698;0.6158166073318828;1.0630903010033446;1.2081051913429381
11.792257525083615;0.8726628087553208;11.792257525083615;0.15102739357103376;11.792257525083615;0.5645368599591281;12.7154762541806;1.1790311226146515;12.7154762541806;1.1700673998868834;1.088475585284281;0.9620675939214857;1.088475585284281;0.625372558106309;1.0721571906354517;1.2116386628505276
11.90219264214047;0.8750788531702687;11.90219264214047;0.1512310558557483;11.90219264214047;0.5649166044441792;12.834032107023411;1.1827322646406129;12.834032107023411;1.1739941896747637;1.0976949832775917;0.9706201519628532;1.0976949832775917;0.6349285088807348;1.0812240802675588;1.215172134358117
12.012127759197327;0.8782163533999614;12.012127759197327;0.15134721176717256;12.012127759197327;0.5652031223590257;12.95258795986622;1.186433406666574;12.95258795986622;1.177920979462644;1.106914381270903;0.979172710004221;1.106914381270903;0.6444844596551611;1.0902909698996657;1.2187056058657062
12.122062876254182;0.8813538536296539;12.122062876254182;0.1514633676785968;12.122062876254182;0.5654896402738722;13.07114381270903;1.1901345486925352;13.07114381270903;1.1818477692505245;1.1161337792642139;0.9877252680455886;1.1161337792642139;0.654040410429587;1.0993578595317726;1.2222390773732956
12.231997993311039;0.8844913538593466;12.231997993311039;0.15157952359002105;12.231997993311039;0.5657761581887187;13.18969966555184;1.1938356907184966;13.18969966555184;1.185774559038405;1.125353177257525;0.9962778260869563;1.125353177257525;0.6635963612040132;1.10842474916388;1.225772548880885
12.341933110367897;0.8876288540890391;12.341933110367897;0.15169567950144527;12.341933110367897;0.5660626761035651;13.308255518394649;1.1975368327444578;13.308255518394649;1.1897013488262853;1.134572575250836;1.004830384128324;1.134572575250836;0.6731523119784393;1.1174916387959868;1.2293060203884745
12.451868227424752;0.8907663543187319;12.451868227424752;0.15181183541286952;12.451868227424752;0.5663491940184117;13.426811371237457;1.201237974770419;13.426811371237457;1.1936281386141656;1.143791973244147;1.0133829421696916;1.143791973244147;0.6827082627528656;1.1265585284280937;1.2328394918960637
12.561803344481609;0.8939038545484244;12.561803344481609;0.15192799132429377;12.561803344481609;0.566635711933258;13.545367224080266;1.20493911679638;13.545367224080266;1.1975549284020461;1.1530113712374583;1.0219355002110593;1.1530113712374583;0.6922642135272915;1.1356254180602008;1.236372963403653
12.671738461538464;0.8970413547781171;12.671738461538464;0.15204414723571805;12.671738461538464;0.5669222298481045;13.663923076923076;1.209231474863719;13.663923076923076;1.2020174292095698;1.1622307692307692;1.0304880582524267;1.1622307692307692;0.7018201643017175;1.144692307692308;1.2399064349112425
12.78167357859532;0.9007382874542069;12.78167357859532;0.15226659801606102;12.78167357859532;0.5672516127331872;13.782478929765887;1.2138756903589392;13.782478929765887;1.2067987540818477;1.1714501672240802;1.0353582663707686;1.1714501672240802;0.7077013316663019;1.1537591973244148;1.243439906418832
12.891608695652176;0.9049533663638026;12.891608695652176;0.1525874990853101;12.891608695652176;0.5676206971461675;13.901034782608695;1.2185199058541594;13.901034782608695;1.2115800789541253;1.1806695652173913;1.034070997155628;1.1806695652173913;0.7074376741162128;1.1628260869565217;1.2469733779264214
13.001543812709032;0.9091684452733985;13.001543812709032;0.15290840015455917;13.001543812709032;0.5679897815591476;14.019590635451506;1.2231641213493798;14.019590635451506;1.216361403826403;1.1898889632107024;1.0327837279404868;1.1898889632107024;0.7071740165661238;1.171892976588629;1.249083352920951
13.11147892976589;0.9133835241829943;13.11147892976589;0.1532293012238082;13.11147892976589;0.5683588659721277;14.138146488294312;1.2278083368446;14.138146488294312;1.2211427286986805;1.1991083612040134;1.0314964587253461;1.1991083612040134;0.7069103590160347;1.180959866220736;1.2499790260369452
13.221414046822746;0.9175986030925901;13.221414046822746;0.1535502022930573;13.221414046822746;0.5687279503851079;14.256702341137123;1.2324525523398202;14.256702341137123;1.2259240535709583;1.2083277591973243;1.0302091895102052;1.2083277591973243;0.7066467014659457;1.1900267558528428;1.2508746991529398
13.331349163879601;0.9218136820021858;13.331349163879601;0.1538711033623063;13.331349163879601;0.569097034798088;14.375258193979933;1.2370967678350409;14.375258193979933;1.230705378443236;1.2175471571906353;1.0289219202950644;1.2175471571906353;0.7063830439158565;1.1990936454849501;1.2517703722689337
13.441284280936458;0.9260287609117818;13.441284280936458;0.1541920044315554;13.441284280936458;0.5694661192110682;14.493814046822742;1.2417409833302608;14.493814046822742;1.2354867033155137;1.2267665551839464;1.0276346510799235;1.2267665551839464;0.7061193863657674;1.208160535117057;1.2526660453849279
13.551219397993313;0.9302438398213775;13.551219397993313;0.15451290550080446;13.551219397993313;0.5698352036240483;14.612369899665552;1.2463851988254813;14.612369899665552;1.2402680281877916;1.2359859531772575;1.0263473818647828;1.2359859531772575;0.7058557288156783;1.217227424749164;1.2535617185009218
13.66115451505017;0.9344589187309732;13.66115451505017;0.15483380657005352;13.66115451505017;0.5702042880370284;14.730925752508362;1.2510294143207015;14.730925752508362;1.2450493530600693;1.2452053511705685;1.025060112649642;1.2452053511705685;0.7055920712655893;1.226294314381271;1.2544573916169162
13.771089632107024;0.938673997640569;13.771089632107024;0.15515470763930259;13.771089632107024;0.5705733724500086;14.84948160535117;1.2547221523243262;14.84948160535117;1.248857712856789;1.2544247491638796;1.0237728434345013;1.2544247491638796;0.7053284137155003;1.2353612040133781;1.2553530647329103
13.881024749163883;0.9424628834458634;13.881024749163883;0.15545500829720038;13.881024749163883;0.5709043163440495;14.96803745819398;1.2565935365975944;14.96803745819398;1.250803586587862;1.2636441471571904;1.0224855742193606;1.2636441471571904;0.7050647561654112;1.244428093645485;1.2562487378489045
13.990959866220738;0.9436792845322962;13.990959866220738;0.15563096568706172;13.990959866220738;0.5710050455744773;15.086593311036788;1.258464920870863;15.086593311036788;1.2527494603189349;1.2728635451505015;1.0211983050042197;1.2728635451505015;0.7048010986153221;1.2534949832775921;1.2571444109648986
14.100894983277595;0.9448956856187289;14.100894983277595;0.15580692307692307;14.100894983277595;0.5711057748049052;15.205149163879598;1.2603363051441312;15.205149163879598;1.254695334050008;1.2820829431438125;1.0195656084892026;1.2820829431438125;0.7038095985796275;1.2625618729096992;1.2580400840808925
14.210830100334451;0.9461120867051619;14.210830100334451;0.15598288046678443;14.210830100334451;0.5712065040353331;15.323705016722409;1.2622076894173997;15.323705016722409;1.2566412077810811;1.2913023411371236;1.017828719435154;1.2913023411371236;0.7025985566703828;1.2716287625418061;1.2589357571968867
14.320765217391306;0.9473284877915947;14.320765217391306;0.1561588378566458;14.320765217391306;0.5713072332657609;15.442260869565217;1.264079073690668;15.442260869565217;1.2585870815121538;1.3005217391304347;1.0160918303811057;1.3005217391304347;0.7013875147611379;1.2806956521739132;1.2607562909286099
14.430700334448163;0.9485448888780277;14.430700334448163;0.15633479524650715;14.430700334448163;0.5714079624961889;15.560816722408026;1.2659504579639362;15.560816722408026;1.260532955243227;1.3097411371237457;1.0143549413270574;1.3097411371237457;0.7001764728518931;1.2897625418060201;1.262904360213056
14.54063545150502;0.9497612899644605;14.54063545150502;0.15651075263636852;14.54063545150502;0.5715086917266167;15.679372575250834;1.2678218422372045;15.679372575250834;1.2624788289742999;1.3189605351170568;1.0126180522730088;1.3189605351170568;0.6989654309426483;1.2988294314381272;1.2650524294975019
14.650570568561877;0.9509776910508935;14.650570568561877;0.15668671002622986;14.650570568561877;0.5716094209570446;15.797928428093645;1.2700208977244412;15.797928428093645;1.2647796132730014;1.3281799331103679;1.0108811632189603;1.3281799331103679;0.6977543890334036;1.3078963210702343;1.2672004987819483
14.760505685618732;0.9522488373342776;14.760505685618732;0.1568573438240891;14.760505685618732;0.5717892018132275;15.916484280936455;1.2723664439110762;15.916484280936455;1.2672390660633484;1.337399331103679;1.0091442741649117;1.337399331103679;0.6965433471241588;1.3169632107023412;1.269348568066394
14.870440802675589;0.9536481375009749;14.870440802675589;0.15701551554260193;14.870440802675589;0.5721540358500891;16.035040133779262;1.2747119900977113;16.035040133779262;1.2696985188536953;1.34661872909699;1.0074073851108634;1.34661872909699;0.6953323052149138;1.3260301003344481;1.2714966373508403
14.980375919732444;0.9550474376676719;14.980375919732444;0.15717368726111472;14.980375919732444;0.5725188698869508;16.153595986622072;1.2770575362843466;16.153595986622072;1.272157971644042;1.355838127090301;1.0056704960568148;1.355838127090301;0.6941212633056691;1.3350969899665555;1.2736447066352863
15.0903110367893;0.9564467378343691;15.0903110367893;0.15733185897962754;15.0903110367893;0.5728837039238124;16.272151839464883;1.2794030824709817;16.272151839464883;1.274617424434389;1.365057525083612;1.0133839742815556;1.365057525083612;0.7027098904527435;1.3441638795986623;1.2757927759197323
15.200246153846155;0.9578460380010665;15.200246153846155;0.15749003069814035;15.200246153846155;0.5732485379606742;16.39070769230769;1.2817486286576167;16.39070769230769;1.277076877224736;1.374276923076923;1.021266346153846;1.374276923076923;0.7114736538461537;1.3532307692307692;1.2779408452041785
15.310181270903014;0.9592453381677637;15.310181270903014;0.15764820241665314;15.310181270903014;0.5736133719975358;16.509263545150503;1.284094174844252;16.509263545150503;1.279536330015083;1.383496321070234;1.0291487180261365;1.383496321070234;0.7202374172395638;1.3622976588628766;1.2811834390497059
15.420116387959869;0.9606446383344609;15.420116387959869;0.157806374135166;15.420116387959869;0.5739782060343974;16.62781939799331;1.2864397210308873;16.62781939799331;1.2819957828054298;1.392715719063545;1.0370310898984267;1.392715719063545;0.7290011806329739;1.3713645484949835;1.2846913873832313
15.530051505016726;0.9620439385011581;15.530051505016726;0.15796454585367878;15.530051505016726;0.5743430400712591;16.74637525083612;1.288781270307782;16.74637525083612;1.2844449633409525;1.4019351170568561;1.044913461770717;1.4019351170568561;0.7377649440263842;1.3804314381270903;1.288199335716757
15.63998662207358;0.9634432386678553;15.63998662207358;0.1581227175721916;15.63998662207358;0.5747078741081207;16.86493110367893;1.2910811446306225;16.86493110367893;1.2867870371926522;1.411154515050167;1.0527958336430072;1.411154515050167;0.746528707419794;1.3894983277591975;1.2917072840502823
15.749921739130437;0.9654773652232523;15.749921739130437;0.15838559170875133;15.749921739130437;0.5749613069852403;16.983486956521737;1.293381018953463;16.983486956521737;1.2891291110443521;1.420373913043478;1.0606782055152977;1.420373913043478;0.755292470813204;1.3985652173913046;1.2952152323838082
15.859856856187292;0.9678719303993166;15.859856856187292;0.1587079132719039;15.859856856187292;0.5751514890569854;17.102042809364548;1.2956808932763033;17.102042809364548;1.291471184896052;1.429593311036789;1.0685605773875881;1.429593311036789;0.7640562342066144;1.4076321070234115;1.2987231807173334
15.96979197324415;0.9702664955753809;15.96979197324415;0.15903023483505643;15.96979197324415;0.5753416711287306;17.220598662207358;1.297980767599144;17.220598662207358;1.2938132587477522;1.4388127090301002;1.0764429492598784;1.4388127090301002;0.7728199976000245;1.4166989966555186;1.3022311290508592
16.079727090301006;0.9726610607514451;16.079727090301006;0.15935255639820894;16.079727090301006;0.5755318532004758;17.339154515050165;1.3002806419219843;17.339154515050165;1.2961553325994521;1.4480321070234112;1.0835553182499658;1.4480321070234112;0.7815429837179312;1.4257658862876257;1.3057390773843847
16.189662207357863;0.9750556259275096;16.189662207357863;0.1596748779613615;16.189662207357863;0.575722035272221;17.457710367892975;1.3025805162448252;17.457710367892975;1.298497406451152;1.4572515050167225;1.0901772447866978;1.4572515050167225;0.7902399973265116;1.4348327759197326;1.3092470257179103
16.29959732441472;0.9774501911035739;16.29959732441472;0.15999719952451405;16.29959732441472;0.5759122173439661;17.576266220735786;1.3048803905676656;17.576266220735786;1.300839480302852;1.4664709030100334;1.096799171323429;1.4664709030100334;0.7989370109350917;1.4438996655518397;1.313518342506518
16.409532441471573;0.9798447562796381;16.409532441471573;0.1603195210876666;16.409532441471573;0.5761023994157113;17.694822073578596;1.3073418612663632;17.694822073578596;1.3033454271955252;1.4756903010033444;1.1034210978601608;1.4756903010033444;0.8076340245436722;1.4529665551839466;1.3206697624628028
16.519467558528433;0.9822393214557024;16.519467558528433;0.16064184265081913;16.519467558528433;0.5762925814874564;17.813377926421403;1.3149310252020068;17.813377926421403;1.3110513092937919;1.4849096989966555;1.1100430243968924;1.4849096989966555;0.8163310381522524;1.4620334448160537;1.3278211824190873
16.629402675585286;0.9871377474802381;16.629402675585286;0.16079261282936375;16.629402675585286;0.5765740025802598;17.931933779264217;1.3225201891376506;17.931933779264217;1.3187571913920582;1.4941290969899665;1.1166649509336242;1.4941290969899665;0.8250280517608328;1.4711003344481608;1.3349726023753723
16.739337792642143;0.9941661483002134;16.739337792642143;0.1607974483304439;16.739337792642143;0.5769330385354599;18.050489632107023;1.3301093530732941;18.050489632107023;1.3264630734903244;1.5033484949832776;1.1232868774703557;1.5033484949832776;0.8337250653694132;1.4801672240802677;1.3421240223316568
16.849272909699;1.001194549120189;16.849272909699;0.16080228383152406;16.849272909699;0.5772920744906599;18.16904548494983;1.337698517008938;18.16904548494983;1.334168955588591;1.5125678929765887;1.1299088040070875;1.5125678929765887;0.8424220789779936;1.4892341137123748;1.3492754422879416
16.959208026755856;1.0082229499401643;16.959208026755856;0.16080711933260414;16.959208026755856;0.5776511104458598;18.287601337792644;1.3452876809445815;18.287601337792644;1.3418748376868574;1.5217872909698995;1.1365307305438188;1.5217872909698995;0.8511190925865738;1.498301003344482;1.3564268622442264
17.06914314381271;1.0152513507601395;17.06914314381271;0.1608119548336843;17.06914314381271;0.5780101464010597;18.40615719063545;1.3528768448802249;18.40615719063545;1.3495807197851237;1.5310066889632106;1.1431526570805506;1.5310066889632106;0.8598161061951541;1.5073678929765888;1.3635782822005111
17.179078260869566;1.022279751580115;17.179078260869566;0.16081679033476445;17.179078260869566;0.5783691823562597;18.52471304347826;1.3604660088158684;18.52471304347826;1.3572866018833902;1.5402260869565216;1.1497745836172824;1.5402260869565216;0.8685131198037345;1.5164347826086957;1.3707297021567957
17.289013377926427;1.0293081524000904;17.289013377926427;0.16082162583584458;17.289013377926427;0.5787282183114597;18.643268896321068;1.368055172751512;18.643268896321068;1.3649924839816565;1.5494454849498327;1.1563965101540141;1.5494454849498327;0.8772101334123148;1.525501672240803;1.3778811221130807
17.39894849498328;1.0363365532200657;17.39894849498328;0.16082646133692471;17.39894849498328;0.5790872542666596;18.76182474916388;1.3727215618517867;18.76182474916388;1.3696835075937335;1.5586648829431438;1.1630184366907457;1.5586648829431438;0.8859071470208952;1.53456856187291;1.3850325420693652
17.508883612040137;1.0426088592942109;17.508883612040137;0.16098821755737416;17.508883612040137;0.5795482643250082;18.88038060200669;1.377319033029396;18.88038060200669;1.3743034419855658;1.5678842809364546;1.1696403632274772;1.5678842809364546;0.8946041606294753;1.5436354515050168;1.3921839620256502
17.61881872909699;1.0468180205896742;17.61881872909699;0.16157816107130651;17.61881872909699;0.5802875296412222;18.998936454849495;1.3819165042070056;18.998936454849495;1.3789233763773983;1.5771036789297657;1.180762545986622;1.5771036789297657;0.9072562583612038;1.552702341137124;1.3993353819819347
17.72875384615385;1.051027181885138;17.72875384615385;0.16216810458523886;17.72875384615385;0.5810267949574363;19.11749230769231;1.3865139753846154;19.11749230769231;1.3835433107692308;1.5863230769230767;1.1932250592948717;1.5863230769230767;0.9210863157051281;1.561769230769231;1.4064868019382195
17.838688963210707;1.0552363431806013;17.838688963210707;0.16275804809917122;17.838688963210707;0.5817660602736503;19.236048160535116;1.391111446562225;19.236048160535116;1.388163245161063;1.5955424749163878;1.2056875726031215;1.5955424749163878;0.9349163730490523;1.570836120401338;1.4137568871677524
17.94862408026756;1.0594455044760647;17.94862408026756;0.1633479916131036;17.94862408026756;0.5825053255898642;19.354604013377923;1.3957089177398343;19.354604013377923;1.3927831795528955;1.6047618729096988;1.2181500859113712;1.6047618729096988;0.9487464303929765;1.5799030100334448;1.4214942844569618
18.05855919732442;1.0636546657715282;18.05855919732442;0.16393793512703597;18.05855919732442;0.5832445909060782;19.473159866220737;1.400306388917444;19.473159866220737;1.3974031139447283;1.6139812709030101;1.230612599219621;1.6139812709030101;0.9625764877369006;1.5889698996655521;1.4292316817461714
18.168494314381274;1.0678638270669918;18.168494314381274;0.16452787864096835;18.168494314381274;0.5839838562222923;19.591715719063544;1.4049038600950536;19.591715719063544;1.4020230483365606;1.623200668896321;1.2430751125278703;1.623200668896321;0.9764065450808245;1.598036789297659;1.436969079035381
18.27842943143813;1.0720729883624551;18.27842943143813;0.1651178221549007;18.27842943143813;0.5847231215385063;19.710271571906354;1.4088282395614937;19.710271571906354;1.4060491011294756;1.632420066889632;1.25553762583612;1.632420066889632;0.9902366024247488;1.607103678929766;1.4447064763245907
18.388364548494984;1.07622869915359;18.388364548494984;0.16566917986174956;18.388364548494984;0.5854611203569224;19.828827424749164;1.4127273834077483;19.828827424749164;1.4100528880554708;1.641639464882943;1.2680001391443698;1.641639464882943;1.004066659768673;1.616170568561873;1.4524438736138006
18.498299665551844;1.0798919864207237;18.498299665551844;0.16586505805836488;18.498299665551844;0.5861874513095889;19.947383277591975;1.4166265272540026;19.947383277591975;1.4140566749814663;1.6508588628762542;1.2804626524526197;1.6508588628762542;1.0178967171125972;1.6252374581939801;1.46018127090301
18.6082347826087;1.083555273687857;18.6082347826087;0.1660609362549801;18.6082347826087;0.5869137822622554;20.06593913043478;1.4205256711002572;20.06593913043478;1.4180604619074615;1.6600782608695652;1.2929251657608696;1.6600782608695652;1.0317267744565215;1.634304347826087;1.4679186681922196
18.718169899665554;1.087218560954991;18.718169899665554;0.16625681445159535;18.718169899665554;0.5876401132149218;20.184494983277588;1.4244248149465115;20.184494983277588;1.4220642488334567;1.669297658862876;1.3013877926421407;1.669297658862876;1.041680769230769;1.6433712374581941;1.4756560654814297
18.82810501672241;1.0908818482221245;18.82810501672241;0.16645269264821058;18.82810501672241;0.5883664441675883;20.303050836120402;1.4283239587927663;20.303050836120402;1.4260680357594524;1.6785170568561871;1.3026676620106237;1.6785170568561871;1.04467436199095;1.6524381270903012;1.4833934627706393
18.938040133779268;1.0945451354892581;18.938040133779268;0.16664857084482582;18.938040133779268;0.5890927751202548;20.42160668896321;1.4322231026390204;20.42160668896321;1.4300718226854476;1.6877364548494982;1.3039475313791067;1.6877364548494982;1.047667954751131;1.6615050167224081;1.4911308600598487
19.047975250836124;1.098208422756392;19.047975250836124;0.16684444904144108;19.047975250836124;0.5898191060729213;20.54016254180602;1.436122246485275;20.54016254180602;1.4340756096114429;1.6969558528428093;1.3052274007475901;1.6969558528428093;1.0506615475113121;1.6705719063545152;1.4924532418406182
19.157910367892978;1.1018717100235254;19.157910367892978;0.16704032723805634;19.157910367892978;0.5905454370255877;20.65871839464883;1.4408241028514295;20.65871839464883;1.438822148497901;1.7061752508361203;1.3065072701160731;1.7061752508361203;1.053655140271493;1.6796387959866221;1.4913402029754355
19.267845484949834;1.1055349972906592;19.267845484949834;0.16723620543467158;19.267845484949834;0.5912717679782543;20.777274247491636;1.4461713384822261;20.777274247491636;1.444165858478831;1.7153946488294314;1.3077871394845566;1.7153946488294314;1.056648733031674;1.6887056856187292;1.4902271641102525
19.377780602006695;1.1100599425176;19.377780602006695;0.16766647377628763;19.377780602006695;0.5916205081309376;20.895830100334447;1.4515185741130228;20.895830100334447;1.4495095684597614;1.7246140468227422;1.3090670088530396;1.7246140468227422;1.059642325791855;1.6977725752508364;1.4891141252450697
19.487715719063548;1.114704032002842;19.487715719063548;0.16812915200823347;19.487715719063548;0.5919170375713616;21.014385953177257;1.4568658097438196;21.014385953177257;1.4548532784406918;1.7338334448160533;1.3103468782215228;1.7338334448160533;1.0626359185520362;1.7068394648829432;1.4880010863798872
19.597650836120405;1.1193481214880838;19.597650836120405;0.16859183024017926;19.597650836120405;0.5922135670117857;21.132941806020067;1.4622130453746163;21.132941806020067;1.4601969884216222;1.7430528428093643;1.3116267475900059;1.7430528428093643;1.0656295113122172;1.7159063545150504;1.486888047514704
19.70758595317726;1.1239922109733256;19.70758595317726;0.16905450847212514;19.70758595317726;0.5925100964522099;21.251497658862874;1.4675602810054131;21.251497658862874;1.4655406984025523;1.7522722408026754;1.313700644894747;1.7522722408026754;1.069360896826958;1.7249732441471575;1.4857750086495214
19.81752107023412;1.1286363004585678;19.81752107023412;0.16951718670407095;19.81752107023412;0.592806625892634;21.370053511705688;1.4729075166362104;21.370053511705688;1.470884408383483;1.7614916387959867;1.3207345032461144;1.7614916387959867;1.0777009656839323;1.7340401337792644;1.4846619697843384
19.92745618729097;1.1332803899438095;19.92745618729097;0.1699798649360168;19.92745618729097;0.5931031553330581;21.488609364548495;1.478254752267007;21.488609364548495;1.4762281183644135;1.7707110367892975;1.3277683615974816;1.7707110367892975;1.0860410345409064;1.7431070234113712;1.4835489309191559
20.03739130434783;1.1379244794290515;20.03739130434783;0.17044254316796265;20.03739130434783;0.5933996847734823;21.6071652173913;1.4833308071059814;21.6071652173913;1.4813027851291745;1.7799304347826086;1.334802219948849;1.7799304347826086;1.0943811033978808;1.7521739130434786;1.48351084398977
20.14732642140469;1.1425685689142933;20.14732642140469;0.1709052213999085;20.14732642140469;0.5936962142139065;21.725721070234112;1.4826857282219654;21.725721070234112;1.4807014148611313;1.7891498327759197;1.3418360783002163;1.7891498327759197;1.102721172254855;1.7612408026755855;1.4907003541215817
20.25726153846154;1.1460818149104612;20.25726153846154;0.171320888616062;20.25726153846154;0.5940119338724017;21.844276923076922;1.482040649337949;21.844276923076922;1.4801000445930879;1.7983692307692307;1.3488699366515835;1.7983692307692307;1.111061241111829;1.7703076923076924;1.4978898642533938
20.3671966555184;1.1453814852572233;20.3671966555184;0.1715613905920119;20.3671966555184;0.5943991571795915;21.962832775919733;1.4813955704539326;21.962832775919733;1.4794986743250447;1.8075886287625418;1.3559037950029509;1.8075886287625418;1.1194013099688034;1.7793745819397997;1.505079374385206
20.47713177257525;1.1446811556039853;20.47713177257525;0.17180189256796183;20.47713177257525;0.5947863804867812;22.08138862876254;1.4807504915699166;22.08138862876254;1.4788973040570017;1.8168080267558528;1.3629376533543183;1.8168080267558528;1.1277413788257777;1.7884414715719066;1.5122688845170176
20.587066889632112;1.1439808259507476;20.587066889632112;0.17204239454391176;20.587066889632112;0.5951736037939711;22.19994448160535;1.4801054126859;22.19994448160535;1.478295933788958;1.8260274247491637;1.3699715117056854;1.8260274247491637;1.1360814476827517;1.7975083612040135;1.5194583946488294
20.697002006688965;1.1432804962975096;20.697002006688965;0.17228289651986164;20.697002006688965;0.5955608271011609;22.31850033444816;1.4794603338018835;22.31850033444816;1.4776945635209149;1.8352468227424747;1.3770053700570528;1.8352468227424747;1.1444215165397258;1.8065752508361206;1.5266479047806416
20.806937123745822;1.1425801666442719;20.806937123745822;0.1725233984958116;20.806937123745822;0.5959480504083507;22.437056187290967;1.4827633347952733;22.437056187290967;1.4810459397911218;1.8444662207357858;1.3840392284084202;1.8444662207357858;1.1527615853967002;1.8156421404682277;1.5338374149124534
20.91687224080268;1.1418798369910341;20.91687224080268;0.17276390047176152;20.91687224080268;0.5963352737155405;22.55561204013378;1.4917381625052184;22.55561204013378;1.4900758469207782;1.8536856187290969;1.3910730867597874;1.8536856187290969;1.1611016542536745;1.8247090301003346;1.5410269250442652
21.026807357859536;1.147047669368579;21.026807357859536;0.1733044815554429;21.026807357859536;0.5972539911500064;22.674167892976588;1.5007129902151628;22.674167892976588;1.4991057540504342;1.862905016722408;1.3981069451111547;1.862905016722408;1.1694417231106486;1.8337759197324417;1.5482164351760777
21.136742474916392;1.1561207513573506;21.136742474916392;0.17404476466041444;21.136742474916392;0.5985264168193549;22.792723745819398;1.5096878179251076;22.792723745819398;1.5081356611800905;1.872124414715719;1.40576159333107;1.872124414715719;1.1787580056650284;1.8428428093645488;1.5554059453078892
21.246677591973246;1.1651938333461227;21.246677591973246;0.174785047765386;21.246677591973246;0.5997988424887036;22.911279598662208;1.5186626456350527;22.911279598662208;1.5171655683097467;1.8813438127090298;1.41548951552318;1.8813438127090298;1.1913345837762028;1.8519096989966557;1.562595455439701
21.356612709030106;1.1742669153348946;21.356612709030106;0.17552533087035754;21.356612709030106;0.6010712681580522;23.029835451505015;1.5276374733449976;23.029835451505015;1.526195475439403;1.890563210702341;1.4252174377152902;1.890563210702341;1.203911161887378;1.8609765886287628;1.569784965571513
21.46654782608696;1.1833399973236665;21.46654782608696;0.1762656139753291;21.46654782608696;0.6023436938274008;23.148391304347825;1.5366123010549422;23.148391304347825;1.5352253825690587;1.899782608695652;1.4349453599074005;1.899782608695652;1.2164877399985528;1.8700434782608697;1.5769888645346752
21.576482943143816;1.1924130793124381;21.576482943143816;0.17700589708030065;21.576482943143816;0.6036161194967494;23.266947157190632;1.5455871287648868;23.266947157190632;1.544255289698715;1.909002006688963;1.4446732820995105;1.909002006688963;1.2290643181097276;1.8791103678929768;1.587178999419553
21.686418060200673;1.20148616130121;21.686418060200673;0.17774618018527222;21.686418060200673;0.6048885451660981;23.385503010033446;1.5545619564748319;23.385503010033446;1.5532851968283712;1.9182214046822743;1.4544012042916206;1.9182214046822743;1.2416408962209025;1.888177257525084;1.5973691343044312
21.79635317725753;1.210559243289982;21.79635317725753;0.1784864632902438;21.79635317725753;0.6061609708354467;23.504058862876253;1.5635367841847767;23.504058862876253;1.5623151039580274;1.9274408026755852;1.4641291264837306;1.9274408026755852;1.254217474332077;1.8972441471571908;1.607559269189309
21.906288294314386;1.2196323252787538;21.906288294314386;0.17922674639521535;21.906288294314386;0.6074333965047953;23.62261471571906;1.5666378668311467;23.62261471571906;1.565438365225811;1.9366602006688962;1.4738570486758409;1.9366602006688962;1.2667940524432517;1.9063110367892977;1.6177494040741867
22.01622341137124;1.2287054072675259;22.01622341137124;0.1799670295001869;22.01622341137124;0.6087058221741439;23.741170568561873;1.5681581211365376;23.741170568561873;1.5669719434076728;1.9458795986622073;1.4835849708679512;1.9458795986622073;1.2793706305544268;1.915377926421405;1.627939538959065
22.126158528428096;1.2314785733740876;22.126158528428096;0.18038020341089905;22.126158528428096;0.6089275805253831;23.85972642140468;1.569678375441928;23.85972642140468;1.5685055215895345;1.9550989966555183;1.4933128930600612;1.9550989966555183;1.2919472086656014;1.924444816053512;1.638129673843943
22.236093645484956;1.2331172099970373;22.236093645484956;0.18073446938820592;22.236093645484956;0.6089601279296585;23.97828227424749;1.5711986297473182;23.97828227424749;1.5700390997713967;1.9643183946488294;1.5030408152521715;1.9643183946488294;1.3045237867767765;1.9335117056856188;1.648319808728821
22.34602876254181;1.2347558466199868;22.34602876254181;0.18108873536551282;22.34602876254181;0.6089926753339342;24.0968381270903;1.5727188840527089;24.0968381270903;1.5715726779532584;1.9735377926421405;1.5127687374442818;1.9735377926421405;1.3171003648879513;1.9425785953177261;1.658509943613699
22.455963879598666;1.236394483242936;22.455963879598666;0.18144300134281968;22.455963879598666;0.6090252227382096;24.21539397993311;1.5742391383580994;24.21539397993311;1.5731062561351206;1.9827571906354513;1.5224966596363916;1.9827571906354513;1.3296769429991258;1.951645484949833;1.6687000784985768
22.56589899665552;1.2380331198658858;22.56589899665552;0.18179726732012655;22.56589899665552;0.6090577701424852;24.333949832775918;1.5757593926634899;24.333949832775918;1.5746398343169823;1.9919765886287624;1.5316733073398041;1.9919765886287624;1.3414277879994152;1.96071237458194;1.6788902133834547
22.67583411371238;1.2396717564888353;22.67583411371238;0.18215153329743344;22.67583411371238;0.6090903175467606;24.45250568561873;1.5784919799702197;24.45250568561873;1.5773889506399046;2.0011959866220734;1.5385404553309658;2.0011959866220734;1.3497193211304173;1.969779264214047;1.6890803482683328
22.785769230769233;1.2413103931117848;22.785769230769233;0.18250579927474034;22.785769230769233;0.6091228649510363;24.57106153846154;1.5843019293004728;24.57106153846154;1.5832235648493902;2.0104153846153845;1.5454076033221278;2.0104153846153845;1.3580108542614195;1.9788461538461541;1.6992704831532106
22.89570434782609;1.2429490297347343;22.89570434782609;0.18286006525204718;22.89570434782609;0.6091554123553117;24.689617391304346;1.5901118786307262;24.689617391304346;1.5890581790588754;2.0196347826086956;1.5522747513132893;2.0196347826086956;1.3663023873924218;1.987913043478261;1.709460618038089
23.00563946488295;1.247854021618472;23.00563946488295;0.18370751124807624;23.00563946488295;0.6087309591386932;24.808173244147156;1.5959218279609795;24.808173244147156;1.594892793268361;2.0288541806020066;1.5591418993044506;2.0288541806020066;1.374593920523424;1.9969799331103681;1.7137207674705157
23.115574581939804;1.2532949579303185;23.115574581939804;0.18463587835096146;23.115574581939804;0.6082315211403057;24.926729096989966;1.6015963136638591;24.926729096989966;1.6005995016567571;2.0380735785953177;1.5660090472956123;2.0380735785953177;1.3828854536544262;2.006046822742475;1.714919744323183
23.22550969899666;1.2587358942421651;23.22550969899666;0.1855642454538467;23.22550969899666;0.607732083141918;25.045284949832773;1.6071924975355094;25.045284949832773;1.6062322768410136;2.0472929765886287;1.572876195286774;2.0472929765886287;1.3911769867854284;2.015113712374582;1.7161187211758493
23.335444816053514;1.2640481593361255;23.335444816053514;0.18638977181071728;23.335444816053514;0.6084098172595563;25.163840802675583;1.6127886814071597;25.163840802675583;1.6118650520252695;2.05651237458194;1.5797433432779358;2.05651237458194;1.3994685199164307;2.0241806020066893;1.717317698028516
23.445379933110374;1.2692064392908178;23.445379933110374;0.18709222521578325;23.445379933110374;0.6104963125221287;25.282396655518394;1.61838486527881;25.282396655518394;1.6174978272095257;2.065731772575251;1.5866104912690977;2.065731772575251;1.4077600530474332;2.033247491638796;1.7185166748811829
23.555315050167227;1.27436471924551;23.555315050167227;0.1877946786208492;23.555315050167227;0.6125828077847006;25.400952508361204;1.6229939602842811;25.400952508361204;1.6221347663391863;2.074951170568562;1.6045569817501906;2.074951170568562;1.4274849820662046;2.042314381270903;1.7197156517338499
23.665250167224084;1.2795229992002024;23.665250167224084;0.18849713202591517;23.665250167224084;0.6146693030472729;25.51950836120401;1.6248093467809364;25.51950836120401;1.623953240227843;2.0841705685618725;1.62611875806494;2.0841705685618725;1.4509407276222575;2.0513812709030104;1.7209146285865162
23.77518528428094;1.2841290754070058;23.77518528428094;0.18927416923147114;23.77518528428094;0.616676689419436;25.638064214046825;1.626624733277592;25.638064214046825;1.6257717141164996;2.0933899665551836;1.6476805343796896;2.0933899665551836;1.4743964731783097;2.0604481605351177;1.7221136054391835
23.885120401337797;1.2853922333626957;23.885120401337797;0.19050272011988204;23.885120401337797;0.6182051682242664;25.75662006688963;1.6285967197763036;25.75662006688963;1.627747041915675;2.1026093645484947;1.6692423106944403;2.1026093645484947;1.4978522187343632;2.069515050167224;1.728558732208136
23.995055518394654;1.2866553913183858;23.995055518394654;0.19173127100829282;23.995055518394654;0.6197336470290967;25.87517591973244;1.63749812643237;25.87517591973244;1.6366630251110257;2.111828762541806;1.690804087009191;2.111828762541806;1.5213079642904173;2.0785819397993315;1.7486703585595402
24.104990635451507;1.2879185492740755;24.104990635451507;0.19295982189670366;24.104990635451507;0.621262125833927;25.993731772575252;1.646399533088437;25.993731772575252;1.6455790083063764;2.121048160535117;1.7123658633239405;2.121048160535117;1.5447637098464697;2.087648829431439;1.7687819849109443
24.214925752508364;1.2955243593203576;24.214925752508364;0.19440878974338627;24.214925752508364;0.6228476964596732;26.11228762541806;1.6553009397445038;26.11228762541806;1.654494991501727;2.130267558528428;1.73392763963869;2.130267558528428;1.5682194554025224;2.0967157190635453;1.7888936112623477
24.32486086956522;1.3061942372948627;24.32486086956522;0.19596423868394425;24.32486086956522;0.6244608475383486;26.23084347826087;1.6642023464005702;26.23084347826087;1.6634109746970778;2.1394869565217385;1.7554894159534393;2.1394869565217385;1.5916752009585744;2.1057826086956526;1.809005237613752
24.434795986622078;1.3168641152693676;24.434795986622078;0.19751968762450225;24.434795986622078;0.6260739986170241;26.34939933110368;1.6712223905275652;26.34939933110368;1.6704549097421515;2.14870635451505;1.77705119226819;2.14870635451505;1.6151309465146282;2.1148494983277595;1.829116863965156
24.544731103678934;1.3275339932438726;24.544731103678934;0.1990751365650602;24.544731103678934;0.6276871496956995;26.467955183946486;1.6780470008307262;26.467955183946486;1.677304378530586;2.157925752508361;1.7986129685829395;2.157925752508361;1.6385866920706806;2.1239163879598664;1.8492284903165592
24.65466622073579;1.3342912324805123;24.65466622073579;0.20019913912132534;24.65466622073579;0.6288475404395977;26.586511036789297;1.684871611133887;26.586511036789297;1.68415384731902;2.167145150501672;1.8201747448976902;2.167145150501672;1.6620424376267346;2.1329832775919737;1.8693401166679637
24.764601337792648;1.3392764549579448;24.764601337792648;0.20112774152058965;24.764601337792648;0.6298028780326989;26.705066889632104;1.691696221437048;26.705066889632104;1.691003316107455;2.176364548494983;1.8417365212124397;2.176364548494983;1.685498183182787;2.1420501672240806;1.8894517430193678
24.8745364548495;1.3442616774353768;24.8745364548495;0.20205634391985394;24.8745364548495;0.6307582156257997;26.823622742474917;1.6985208317402092;26.823622742474917;1.6978527848958893;2.1855839464882942;1.8632982975271903;2.1855839464882942;1.7089539287388407;2.1511170568561875;1.9095633693707712
24.984471571906358;1.349246899912809;24.984471571906358;0.20298494631911826;24.984471571906358;0.6317135532189009;26.942178595317724;1.7039133283883572;26.942178595317724;1.7032480360718343;2.1948033444816053;1.8848600738419399;2.1948033444816053;1.7324096742948931;2.160183946488295;1.9296749957221753
25.094406688963215;1.3542321223902416;25.094406688963215;0.20391354871838255;25.094406688963215;0.632668890812002;27.060734448160535;1.7086203478923139;27.060734448160535;1.707947230106957;2.2040227424749164;1.9155696840161651;2.2040227424749164;1.764631518882386;2.1692508361204013;1.9497866220735784
25.20434180602007;1.359334623617186;25.20434180602007;0.20496251916645244;25.20434180602007;0.6337737296115257;27.179290301003345;1.7136983246219952;27.179290301003345;1.7130228726239893;2.2132421404682274;1.9464786761426973;2.2132421404682274;1.7970444253065772;2.1783177257525086;1.9698982484249827
25.31427692307693;1.3658292520710063;25.31427692307693;0.20744028757396463;25.31427692307693;0.6366531840236688;27.29784615384615;1.721482896533952;27.29784615384615;1.720845175879397;2.222461538461538;1.9773876682692295;2.222461538461538;1.8294573317307676;2.187384615384616;1.9900098747763868
25.42421204013378;1.3723238805248266;25.42421204013378;0.2099180559814768;25.42421204013378;0.6395326384358119;27.416402006688962;1.7292674684459084;27.416402006688962;1.7286674791348042;2.2316809364548496;2.0082966603957635;2.2316809364548496;1.8618702381549606;2.1964515050167224;2.0107284259359157
25.53414715719064;1.380075907741428;25.53414715719064;0.2123461355345754;25.53414715719064;0.6427586413675537;27.534957859531772;1.7370520403578653;27.534957859531772;1.7364897823902121;2.24090033444816;2.0392056525222952;2.24090033444816;1.8942831445791517;2.2055183946488297;2.043028001582336
25.644082274247495;1.388334892237384;25.644082274247495;0.21475418156514045;25.644082274247495;0.6461243655236679;27.653513712374583;1.7448366122698218;27.653513712374583;1.7443120856456191;2.2501197324414717;2.070114644648829;2.2501197324414717;1.9266960510033442;2.214585284280937;2.0753275772287565
25.75401739130435;1.39659387673334;25.75401739130435;0.21716222759570541;25.75401739130435;0.6494900896797822;27.77206956521739;1.7520637118813864;27.77206956521739;1.7515734798637546;2.2593391304347823;2.1010236367753614;2.2593391304347823;1.9591089574275358;2.2236521739130435;2.1076271528751755
25.863952508361205;1.4048528612292959;25.863952508361205;0.21957027362627046;25.863952508361205;0.6528558138358965;27.8906254180602;1.7532847825316338;27.8906254180602;1.7527918188123237;2.2685585284280934;2.131932628901894;2.2685585284280934;1.9915218638517267;2.232719063545151;2.139926728521596
25.973887625418065;1.4131118457252518;25.973887625418065;0.22197831965683557;25.973887625418065;0.656221537992011;28.00918127090301;1.7545058531818813;28.00918127090301;1.7540101577608929;2.2777779264214044;2.1628416210284276;2.2777779264214044;2.0239347702759196;2.2417859531772577;2.1722263041680163
26.083822742474922;1.4162149811025757;26.083822742474922;0.22460715561453673;26.083822742474922;0.6587539501448435;28.127737123745817;1.7557269238321287;28.127737123745817;1.7552284967094618;2.2869973244147155;2.1937506131549602;2.2869973244147155;2.0563476767001108;2.2508528428093646;2.2045258798144354
26.193757859531775;1.4166475721616825;26.193757859531775;0.22735035280971136;26.193757859531775;0.6608547366654164;28.246292976588627;1.7570831654846242;28.246292976588627;1.7565846969394532;2.296216722408027;2.2158590460599656;2.296216722408027;2.0808058536642613;2.259919732441472;2.236825455460856
26.303692976588632;1.4170801632207892;26.303692976588632;0.2300935500048859;26.303692976588632;0.662955523185989;28.364848829431438;1.7586228753274211;28.364848829431438;1.7581280168873916;2.3054361204013376;2.2312150047526838;2.3054361204013376;2.099160542862172;2.268986622073579;2.2691250311072766
26.41362809364549;1.417512754279896;26.41362809364549;0.23283674720006065;26.41362809364549;0.665056309706562;28.483404682274248;1.7601625851702183;28.483404682274248;1.7596713368353303;2.3146555183946487;2.246570963445402;2.3146555183946487;2.1175152320600823;2.2780535117056857;2.3014246067536956
26.523563210702346;1.419734431180691;26.523563210702346;0.23447374485538108;26.523563210702346;0.6653520778618981;28.601960535117055;1.7617022950130155;28.601960535117055;1.7612146567832687;2.3238749163879597;2.261926922138121;2.3238749163879597;2.135869921257994;2.287120401337793;2.3337241824001156
26.633498327759202;1.422408090676751;26.633498327759202;0.2358312797106197;26.633498327759202;0.6651918383365449;28.720516387959865;1.7632420048558126;28.720516387959865;1.7627579767312074;2.333094314381271;2.277282880830839;2.333094314381271;2.1542246104559055;2.2961872909699;2.3532648042325
26.74343344481606;1.425081750172811;26.74343344481606;0.2371888145658583;26.74343344481606;0.6650315988111919;28.839072240802675;1.7647817146986098;28.839072240802675;1.7643012966791458;2.342313712374582;2.292638839523558;2.342313712374582;2.1725792996538167;2.305254180602007;2.3694687429362244
26.853368561872916;1.4277554096688714;26.853368561872916;0.23854634942109693;26.853368561872916;0.6648713592858387;28.957628093645482;1.7753411519076439;28.957628093645482;1.774943266252352;2.351533110367893;2.307994798216276;2.351533110367893;2.190933988851728;2.314321070234114;2.38567268163995
26.96330367892977;1.4304290691649315;26.96330367892977;0.23990388427633555;26.96330367892977;0.6647111197604857;29.076183946488296;1.7886712501755255;29.076183946488296;1.7882811910222705;2.3607525083612035;2.323350756908994;2.3607525083612035;2.209288678049638;2.323387959866221;2.4018766203436748
27.073238795986626;1.433373570332481;27.073238795986626;0.24078001849301597;27.073238795986626;0.6653399075349204;29.194739799331103;1.8020013484434076;29.194739799331103;1.8016191157921881;2.369971906354515;2.3387067156017127;2.369971906354515;2.22764336724755;2.332454849498328;2.4180805590473993
27.183173913043483;1.4413610761648965;27.183173913043483;0.24435096309264037;27.183173913043483;0.6708220357802348;29.31329565217391;1.8153314467112887;29.31329565217391;1.8149570405621058;2.3791913043478257;2.3540626742944313;2.3791913043478257;2.245998056445461;2.341521739130435;2.434284497751125
27.29310903010034;1.451864943044198;27.29310903010034;0.2504268035389156;27.29310903010034;0.677746796049343;29.431851505016724;1.828661544979171;29.431851505016724;1.828294965332024;2.388410702341137;2.36941863298715;2.388410702341137;2.264352745643372;2.350588628762542;2.4504884364548496
27.403044147157196;1.4623688099235;27.403044147157196;0.2565026439851908;27.403044147157196;0.684671556318451;29.55040735785953;1.8419916432470527;29.55040735785953;1.8416328901019414;2.397630100334448;2.384774591679868;2.397630100334448;2.2827074348412837;2.359655518394649;2.4666923751585745
27.51297926421405;1.4728726768028013;27.51297926421405;0.2625784844314659;27.51297926421405;0.6915963165875589;29.66896321070234;1.8553217415149343;29.66896321070234;1.8549708148718593;2.4068494983277593;2.4108809411259133;2.4068494983277593;2.3115818740307543;2.368722408026756;2.4828963138623
27.62291438127091;1.4833765436821031;27.62291438127091;0.2686543248777414;27.62291438127091;0.6985210768566673;29.787519063545147;1.8589424053073085;29.787519063545147;1.8585855515982235;2.41606889632107;2.4798255565105274;2.41606889632107;2.382375519515703;2.3777892976588633;2.4991002525660253
27.732849498327763;1.4938804105614047;27.732849498327763;0.2747301653240165;27.732849498327763;0.7054458371257752;29.90607491638796;1.8612591032841712;29.90607491638796;1.8608944754208017;2.425288294314381;2.5487701718951414;2.425288294314381;2.453169165000651;2.38685618729097;2.51530419126975
27.84278461538462;1.5044702670864778;27.84278461538462;0.2809852071005922;27.84278461538462;0.712529589598828;30.024630769230768;1.8637263107618214;30.024630769230768;1.8633645013362972;2.434507692307692;2.6177147872797586;2.434507692307692;2.523962810485603;2.395923076923077;2.531508129973475
27.952719732441473;1.5179425557787314;27.952719732441473;0.2932472009261645;27.952719732441473;0.7249428702827353;30.143186622073575;1.866530134250966;30.143186622073575;1.8661948337020657;2.443727090301003;2.6866594026643726;2.443727090301003;2.594756455970551;2.4049899665551844;2.5477120686772006
28.062654849498333;1.5314148444709847;28.062654849498333;0.30550919475173716;28.062654849498333;0.737356150966643;30.26174247491639;1.8693339577401105;30.26174247491639;1.869025166067835;2.4529464882943146;2.75560401804899;2.4529464882943146;2.665550101455503;2.4140568561872913;2.623152647095256
28.17258996655519;1.5395899183620447;28.17258996655519;0.31314172159292086;28.17258996655519;0.7451840827128765;30.380298327759196;1.872137781229255;30.380298327759196;1.8718554984336042;2.4621658862876252;2.824548633433604;2.4621658862876252;2.7363437469404515;2.423123745819398;2.698658849560265
28.282525083612043;1.5413189055419563;28.282525083612043;0.31514073219439265;28.282525083612043;0.7474321846877253;30.498854180602006;1.8749416047183995;30.498854180602006;1.8746858307993735;2.4713852842809363;2.8934932488182175;2.4713852842809363;2.8071373924253993;2.4321906354515055;2.7741650520252725
28.392460200668904;1.543047892721868;28.392460200668904;0.3171397427958645;28.392460200668904;0.7496802866625742;30.617410033444816;1.8793802366661612;30.617410033444816;1.879134685089676;2.4806046822742474;2.962437864202835;2.4806046822742474;2.8779310379103515;2.4412575250836124;2.8496712544902767
28.502395317725757;1.54477687990178;28.502395317725757;0.31913875339733627;28.502395317725757;0.7519283886374232;30.735965886287623;1.8862210519492975;30.735965886287623;1.8859617913241487;2.4898240802675584;3.0313824795874487;2.4898240802675584;2.9487246833952994;2.4503244147157193;2.925177456955285
28.612330434782614;1.5465058670816914;28.612330434782614;0.32113776399880795;28.612330434782614;0.754176490612272;30.854521739130433;1.8930618672324335;30.854521739130433;1.8927888975586211;2.4990434782608695;3.100327094972066;2.4990434782608695;3.0195183288802516;2.4593913043478266;3.000683659420293
28.722265551839467;1.5492614039481911;28.722265551839467;0.3242528909358383;28.722265551839467;0.7569030721368565;30.973077591973244;1.89990268251557;30.973077591973244;1.899616003793094;2.5082628762541805;3.1692717103566803;2.5082628762541805;3.0903119743652;2.468458193979933;3.0761898618852976
28.832200668896327;1.5525140935397772;28.832200668896327;0.32790854726466057;28.832200668896327;0.7598613788425569;31.091633444816054;1.914121228502888;31.091633444816054;1.9138429868071833;2.517482274247491;3.227729533495052;2.517482274247491;3.150378779192441;2.4775250836120404;3.1516960643503054
28.942135785953184;1.5557667831313629;28.942135785953184;0.3315642035934827;28.942135785953184;0.7628196855482572;31.21018929765886;1.9306986531019628;31.21018929765886;1.930435929188044;2.5267016722408027;3.2776507930584047;2.5267016722408027;3.2017136138343822;2.4865919732441477;3.2272022668153135
29.052070903010037;1.5590194727229485;29.052070903010037;0.3352198599223048;29.052070903010037;0.7657779922539575;31.32874515050167;1.9472760777010374;31.32874515050167;1.9470288715689044;2.5359210702341133;3.327572052621756;2.5359210702341133;3.253048448476321;2.495658862876254;3.3027084692803177
29.162006020066894;1.5722669231330626;29.162006020066894;0.34404294193682433;29.162006020066894;0.7766837410054783;31.44730100334448;1.9638535023001127;31.44730100334448;1.9636218139497654;2.545140468227425;3.3774933121851083;2.545140468227425;3.304383283118262;2.5047257525083615;3.378214671745326
29.27194113712375;1.5943969590760654;29.27194113712375;0.3574584400652904;29.27194113712375;0.7946525736087711;31.56585685618729;1.9714779273261338;31.56585685618729;1.9712592463908853;2.5543598662207354;3.427414571748459;2.5543598662207354;3.3557181177602007;2.513792642140469;3.4552535034530725
29.381876254180607;1.616526995019067;29.381876254180607;0.37087393819375586;29.381876254180607;0.812621406212063;31.6844127090301;1.9517756336571264;31.6844127090301;1.9515622978910772;2.563579264214047;3.477335831311812;2.563579264214047;3.407052952402142;2.5228595317725753;3.5482911737537832
29.49181137123746;1.638657030962069;29.49181137123746;0.3842894363222214;29.49181137123746;0.8305902388153551;31.80296856187291;1.946752281556892;31.80296856187291;1.9465449835006248;2.5727986622073575;3.527257090875162;2.5727986622073575;3.4583877870440802;2.5319264214046826;3.6413288440544984
29.601746488294317;1.6516918306383335;29.601746488294317;0.39314834844454577;29.601746488294317;0.842259890028401;31.92152441471572;1.966097118048339;31.92152441471572;1.9658970073732687;2.5820180602006686;3.5771783504385133;2.5820180602006686;3.509722621686019;2.54099331103679;3.7343665143552136
29.711681605351178;1.6269811005566124;29.711681605351178;0.38309727872081056;29.711681605351178;0.8277877312165624;32.04008026755853;1.985441954539786;32.04008026755853;1.9852490312459128;2.5912374581939797;3.627099610001866;2.5912374581939797;3.56105745632796;2.5500602006688964;3.827404184655925
29.82161672240803;1.609467916717667;29.82161672240803;0.37724051562136507;29.82161672240803;0.8188811046823851;32.15863612040134;2.0047867910312336;32.15863612040134;2.004601055118557;2.6004568561872907;3.677020869565216;2.6004568561872907;3.6123922909698982;2.5591270903010037;3.92044185495664
29.931551839464888;1.6277215682012913;29.931551839464888;0.3922265605099759;29.931551839464888;0.8376313308787292;32.27719197324414;2.024131627522681;32.27719197324414;2.0239530789912012;2.6096762541806022;3.8082150073270107;2.6096762541806022;3.7452838325515536;2.5681939799331106;4.013479525257354
30.041486956521744;1.6459752196849162;30.041486956521744;0.4072126053985874;30.041486956521744;0.8563815570750737;32.395747826086954;2.043476464014128;32.395747826086954;2.043305102863845;2.618895652173913;4.041953805487189;2.618895652173913;3.981078150578795;2.5772608695652175;4.106517195558065
30.1514220735786;1.6642288711685407;30.1514220735786;0.4221986502871983;30.1514220735786;0.8751317832714178;32.514303678929764;2.0673546137604966;32.514303678929764;2.0671824531562044;2.628115050167224;4.275692603647369;2.628115050167224;4.216872468606037;2.586327759197325;4.199554865858781
30.261357190635454;1.682482522652165;30.261357190635454;0.43718469517580916;30.261357190635454;0.8938820094677618;32.632859531772574;2.092291856548206;32.632859531772574;2.0921170305695242;2.637334448160535;4.509431401807561;2.637334448160535;4.45266678663329;2.5953946488294317;4.292592536159496
30.37129230769231;1.7007361741357891;30.37129230769231;0.4521707400644201;30.37129230769231;0.9126322356641058;32.751415384615385;2.1172290993359155;32.751415384615385;2.117051607982844;2.646553846153846;4.743170199967741;2.646553846153846;4.688461104660531;2.6044615384615386;4.385630206460207
30.48122742474917;1.7220198973434446;30.48122742474917;0.47295735905283914;30.48122742474917;0.9406540570142218;32.869971237458195;2.1407089903908023;32.869971237458195;2.1405297273080817;2.655773244147157;4.976908998127931;2.655773244147157;4.924255422687785;2.613528428093646;4.753905271472291
30.591162541806025;1.7449371817501615;30.591162541806025;0.4968711623605538;30.591162541806025;0.9736743468746692;32.988527090301005;2.1408618848310437;32.988527090301005;2.14069515407949;2.664992642140468;5.210647796288111;2.664992642140468;5.160049740715027;2.622595317725753;5.15395766242085
30.70109765886288;1.7678544661568787;30.70109765886288;0.5207849656682685;30.70109765886288;1.0066946367351166;33.10708294314381;2.141014779271285;33.10708294314381;2.1408605808508985;2.674212040133779;5.44438659444829;2.674212040133779;5.395844058742268;2.6316622073578597;5.554010053369388
30.811032775919735;1.790771750563596;30.811032775919735;0.5446987689759831;30.811032775919735;1.039714926595564;33.22563879598662;2.1411676737115264;33.22563879598662;2.141026007622307;2.6834314381270903;5.678125392608481;2.6834314381270903;5.631638376769522;2.640729096989967;5.954062444317948
30.920967892976595;1.797706637377777;30.920967892976595;0.5515276176880377;30.920967892976595;1.0460779516063177;33.34419464882943;2.1441451570560734;33.34419464882943;2.144015688830819;2.692650836120401;5.911864190768661;2.692650836120401;5.867432694796764;2.649795986622074;6.354114835266506
31.03090301003345;1.8023914306931774;31.03090301003345;0.555951148609687;31.03090301003345;1.0486880141478119;33.46275050167225;2.1851627125026325;33.46275050167225;2.185040937713643;2.7018702341137124;6.173990003691229;2.7018702341137124;6.131696790528065;2.658862876254181;6.754167226215044
31.140838127090305;1.8070762240085778;31.140838127090305;0.5603746795313364;31.140838127090305;1.051298076689306;33.58130635451505;2.2261802679491893;33.58130635451505;2.226066186596465;2.711089632107023;6.708465331036549;2.711089632107023;6.669104441449185;2.667929765886288;7.154219617163603
31.25077324414716;1.8117610173239784;31.25077324414716;0.5647982104529856;31.25077324414716;1.0539081392308003;33.69986220735786;2.255063931762592;33.69986220735786;2.2549584468670174;2.720309030100334;7.242940658381867;2.720309030100334;7.206512092370302;2.676996655518395;7.554272008112162
31.36070836120402;1.8427501839581595;31.36070836120402;0.5921506712068854;31.36070836120402;1.1061696329939088;33.81841806020067;2.270237311436131;33.81841806020067;2.270141443335887;2.729528428093645;7.777415985727213;2.729528428093645;7.743919743291446;2.686063545150502;7.954324399060701
31.470643478260875;1.874484071725478;31.470643478260875;0.62015228860099;31.470643478260875;1.1598368424406096;33.936973913043474;2.2854106911096688;33.936973913043474;2.2853244398047563;2.738747826086956;8.311891313072532;2.738747826086956;8.281327394212566;2.695130434782609;8.354376790009258
31.58057859531773;1.9029930292303177;31.58057859531773;0.6469072459323877;31.58057859531773;1.2224975670817153;34.055529765886284;2.300584070783207;34.055529765886284;2.300507436273626;2.7479672240802673;8.846366640417878;2.7479672240802673;8.81873504513371;2.704197324414716;9.202150722662088
31.690513712374585;1.9259029876615745;31.690513712374585;0.6714978003254093;31.690513712374585;1.3007724846334636;34.174085618729094;2.315757450456746;34.174085618729094;2.3156904327424965;2.7571866220735783;9.380841967763198;2.7571866220735783;9.356142696054828;2.713264214046823;10.44839183332629
31.800448829431446;1.948812946092833;31.800448829431446;0.6960883547184317;31.800448829431446;1.3790474021852146;34.292641471571905;2.3635052234951974;34.292641471571905;2.3634485920266917;2.76640602006689;15.299889833175667;2.76640602006689;15.279861873975678;2.72233110367893;11.694632943990554
31.9103839464883;1.9717229045240898;31.9103839464883;0.7206789091114533;31.9103839464883;1.457322319736963;34.411197324414715;2.49920630669656;34.411197324414715;2.4991621390477397;2.7756254180602005;17.354210455435737;2.7756254180602005;17.33627063478523;2.7313979933110373;13.875692809365635
32.02031906354515;1.9946328629553474;32.02031906354515;0.7452694635044749;32.02031906354515;1.5355972372887117;34.529753177257525;2.634907389897923;34.529753177257525;2.6348756860687863;2.7848448160535115;19.40853107769581;2.7848448160535115;19.39267939559478;2.740464882943144;19.527609090301034
32.130254180602016;2.017542821386605;32.130254180602016;0.7698600178974973;32.130254180602016;1.6138721548404626;34.648309030100336;2.7706084730992857;34.648309030100336;2.7705892330898343;2.7940642140468226;21.462851699955976;2.7940642140468226;21.449088156404432;2.749531772575251;21.554639204013444
32.240189297658866;58.28985344404371;32.240189297658866;57.12742328133415;32.240189297658866;57.938601110332826;34.76686488294314;2.91386220837657;34.76686488294314;2.9138522083765697;2.8032836120401337;23.517172322216048;2.8032836120401337;23.505496917213986;2.7585986622073584;23.58166931772585
32.35012441471572;115.68195107424343;32.35012441471572;114.60643726586193;32.35012441471572;115.38305841329691;34.88542073578595;3.0787631782935;34.88542073578595;3.0787531782935;2.8125030100334447;25.57149294447622;2.8125030100334447;25.56190567802364;2.7676655518394653;25.60869943143816
32.46005953177258;83.67868495217296;32.46005953177258;82.45006381349364;32.46005953177258;83.1132875507574;35.00397658862877;3.2436641482104402;35.00397658862877;3.2436541482104397;2.821722408026756;30.693208035646084;2.821722408026756;30.685568517844132;2.776732441471572;27.635729545150568
32.569994648829436;133.78747;32.569994648829436;132.69925;32.569994648829436;133.5122;35.12253244147157;3.40856511812737;35.12253244147157;3.4085551181273694;2.8309418060200664;36.18934524655803;2.8309418060200664;36.18355008594514;2.7857993311036795;30.90350398471124
32.67992976588629;63.60166463780476;32.67992976588629;62.38901363938366;32.67992976588629;63.04368506783384;35.24108829431438;100.5588023519506;35.24108829431438;100.5588023519506;2.840161204013378;42.48525605584489;2.840161204013378;42.48101532861459;2.794866220735786;36.949241227902625
32.78986488294315;124.66164577085483;32.78986488294315;123.54875851111854;32.78986488294315;124.34948845058618;35.35964414715719;47.64188284773507;35.35964414715719;47.64188284773507;2.8493806020066885;49.970203510961916;2.8493806020066885;49.967737049423455;2.8039331103678933;48.70945162764816
32.899800000000006;133.78747;32.899800000000006;132.69925;32.899800000000006;133.5122;35.4782;118.25131;35.4782;118.25131;2.8586;74.06663;2.8586;74.06633000000001;2.813;80.47156

